Surface Tension of Aqueous Electrolyte Solutions. A Thermomechanical Approach

We determine the surface tension of aqueous electrolyte solutions in contact with non-polar dielectric media using a thermomechanical approach, which involves deriving the stress tensor from the thermodynamic potential of an inhomogeneous fluid. To obtain the surface tension, we calculate both the normal and tangential pressures using the components of the stress tensor, recently derived by us [Y. A. Budkov and P. E. Brandyshev, The Journal of Chemical Physics 159 (2023)] within the framework of Wang's variational field theory. Using this approach, we derive an analytical expression for the surface tension in the linear approximation. At low ionic concentrations, this expression represents the classical Onsager-Samaras limiting law. By utilizing only one fitting parameter, which is related to the affinity of anions to the dielectric boundary, we can approximate various experimental data regarding the surface tension of aqueous electrolyte solutions. This approximation applies to both the solution-air and solution-dodecane interfaces, covering a wide range of electrolyte concentrations.

==> pics_data/K.dat <==
x1	    KCl	    x2	    KI	    x3	    KBr
0.000	0.000	0.000	0.000	0.000	0.000
0.200	0.370	0.102	0.200	0.107	0.160
0.530	0.940	0.205	0.250	0.211	0.420
0.801	1.220	0.350	0.460	0.216	0.470
1.345	2.180	0.527	0.750	0.360	0.560
nan	    nan	    0.695	0.880	0.523	0.900
nan	    nan	    0.858	1.070	0.772	1.190
nan	    nan	    nan	    nan	    0.797	1.210
nan	    nan	    nan	    nan	    0.918	1.280
nan	    nan	    nan	    nan	    1.047	1.440


==> pics_data/K_fit.dat <==
x	    KCl	    KI	    KBr
0.001	0.004	0.004	0.004
0.005	0.018	0.017	0.018
0.009	0.030	0.028	0.029
0.013	0.041	0.039	0.040
0.017	0.051	0.048	0.051
0.021	0.061	0.058	0.061
0.025	0.071	0.067	0.070
0.029	0.080	0.075	0.079
0.033	0.089	0.084	0.088
0.037	0.098	0.092	0.097
0.041	0.107	0.100	0.106
0.045	0.116	0.108	0.114
0.049	0.124	0.116	0.122
0.053	0.133	0.123	0.131
0.057	0.141	0.131	0.139
0.061	0.149	0.138	0.147
0.065	0.157	0.145	0.154
0.069	0.165	0.152	0.162
0.073	0.172	0.159	0.170
0.077	0.180	0.166	0.177
0.081	0.188	0.173	0.185
0.085	0.195	0.180	0.192
0.089	0.203	0.186	0.199
0.093	0.210	0.193	0.206
0.097	0.217	0.200	0.214
0.101	0.225	0.206	0.221
0.105	0.232	0.212	0.228
0.109	0.239	0.219	0.235
0.113	0.246	0.225	0.242
0.117	0.253	0.231	0.248
0.121	0.260	0.237	0.255
0.125	0.267	0.243	0.262
0.129	0.274	0.249	0.269
0.133	0.281	0.255	0.275
0.137	0.287	0.261	0.282
0.141	0.294	0.267	0.288
0.145	0.301	0.273	0.295
0.149	0.308	0.279	0.301
0.153	0.314	0.285	0.308
0.157	0.321	0.290	0.314
0.161	0.327	0.296	0.321
0.165	0.334	0.302	0.327
0.169	0.340	0.307	0.333
0.173	0.347	0.313	0.339
0.177	0.353	0.318	0.346
0.181	0.360	0.324	0.352
0.185	0.366	0.329	0.358
0.189	0.372	0.335	0.364
0.193	0.379	0.340	0.370
0.197	0.385	0.345	0.376
0.201	0.391	0.351	0.382
0.205	0.397	0.356	0.388
0.209	0.403	0.361	0.394
0.213	0.410	0.367	0.400
0.217	0.416	0.372	0.406
0.221	0.422	0.377	0.412
0.225	0.428	0.382	0.418
0.229	0.434	0.387	0.424
0.233	0.440	0.392	0.430
0.237	0.446	0.397	0.436
0.241	0.452	0.403	0.441
0.245	0.458	0.408	0.447
0.249	0.464	0.413	0.453
0.253	0.470	0.418	0.459
0.257	0.476	0.423	0.464
0.261	0.482	0.428	0.470
0.265	0.488	0.432	0.476
0.269	0.494	0.437	0.481
0.273	0.500	0.442	0.487
0.277	0.506	0.447	0.493
0.281	0.512	0.452	0.498
0.285	0.517	0.457	0.504
0.289	0.523	0.462	0.510
0.293	0.529	0.466	0.515
0.297	0.535	0.471	0.521
0.301	0.541	0.476	0.526
0.305	0.546	0.481	0.532
0.309	0.552	0.485	0.537
0.313	0.558	0.490	0.543
0.317	0.564	0.495	0.548
0.321	0.569	0.499	0.554
0.325	0.575	0.504	0.559
0.329	0.581	0.509	0.565
0.333	0.586	0.513	0.570
0.337	0.592	0.518	0.575
0.341	0.598	0.522	0.581
0.345	0.603	0.527	0.586
0.349	0.609	0.531	0.592
0.353	0.615	0.536	0.597
0.357	0.620	0.541	0.602
0.361	0.626	0.545	0.608
0.365	0.631	0.550	0.613
0.369	0.637	0.554	0.618
0.373	0.643	0.558	0.624
0.377	0.648	0.563	0.629
0.381	0.654	0.567	0.634
0.385	0.659	0.572	0.640
0.389	0.665	0.576	0.645
0.393	0.670	0.581	0.650
0.397	0.676	0.585	0.655
0.401	0.681	0.589	0.661
0.405	0.687	0.594	0.666
0.409	0.692	0.598	0.671
0.413	0.698	0.602	0.676
0.417	0.703	0.607	0.682
0.421	0.709	0.611	0.687
0.425	0.714	0.615	0.692
0.429	0.720	0.620	0.697
0.433	0.725	0.624	0.702
0.437	0.731	0.628	0.708
0.441	0.736	0.632	0.713
0.445	0.742	0.637	0.718
0.449	0.747	0.641	0.723
0.453	0.753	0.645	0.728
0.457	0.758	0.649	0.733
0.461	0.764	0.653	0.738
0.465	0.769	0.658	0.744
0.469	0.774	0.662	0.749
0.473	0.780	0.666	0.754
0.477	0.785	0.670	0.759
0.481	0.791	0.674	0.764
0.485	0.796	0.678	0.769
0.489	0.802	0.683	0.774
0.493	0.807	0.687	0.779
0.497	0.812	0.691	0.784
0.501	0.818	0.695	0.790
0.505	0.823	0.699	0.795
0.509	0.829	0.703	0.800
0.513	0.834	0.707	0.805
0.517	0.839	0.711	0.810
0.521	0.845	0.715	0.815
0.525	0.850	0.719	0.820
0.529	0.856	0.723	0.825
0.533	0.861	0.728	0.830
0.537	0.866	0.732	0.835
0.541	0.872	0.736	0.840
0.545	0.877	0.740	0.845
0.549	0.883	0.744	0.850
0.553	0.888	0.748	0.855
0.557	0.893	0.752	0.860
0.561	0.899	0.756	0.865
0.565	0.904	0.760	0.870
0.569	0.910	0.764	0.875
0.573	0.915	0.768	0.880
0.577	0.920	0.771	0.885
0.581	0.926	0.775	0.890
0.585	0.931	0.779	0.895
0.589	0.936	0.783	0.900
0.593	0.942	0.787	0.905
0.597	0.947	0.791	0.910
0.601	0.953	0.795	0.915
0.605	0.958	0.799	0.920
0.609	0.963	0.803	0.925
0.613	0.969	0.807	0.930
0.617	0.974	0.811	0.935
0.621	0.980	0.815	0.940
0.625	0.985	0.818	0.945
0.629	0.990	0.822	0.950
0.633	0.996	0.826	0.955
0.637	1.001	0.830	0.960
0.641	1.007	0.834	0.965
0.645	1.012	0.838	0.970
0.649	1.017	0.842	0.975
0.653	1.023	0.845	0.980
0.657	1.028	0.849	0.985
0.661	1.034	0.853	0.990
0.665	1.039	0.857	0.995
0.669	1.045	0.861	1.000
0.673	1.050	0.865	1.005
0.677	1.055	0.868	1.010
0.681	1.061	0.872	1.015
0.685	1.066	0.876	1.020
0.689	1.072	0.880	1.025
0.693	1.077	0.884	1.030
0.697	1.083	0.887	1.035
0.701	1.088	0.891	1.040
0.705	1.094	0.895	1.045
0.709	1.099	0.899	1.050
0.713	1.105	0.902	1.055
0.717	1.110	0.906	1.060
0.721	1.116	0.910	1.066
0.725	1.121	0.914	1.071
0.729	1.127	0.918	1.076
0.733	1.132	0.921	1.081
0.737	1.138	0.925	1.086
0.741	1.143	0.929	1.091
0.745	1.149	0.932	1.096
0.749	1.154	0.936	1.101
0.753	1.160	0.940	1.106
0.757	1.165	0.944	1.111
0.761	1.171	0.947	1.116
0.765	1.176	0.951	1.121
0.769	1.182	0.955	1.126
0.773	1.188	0.958	1.131
0.777	1.193	0.962	1.136
0.781	1.199	0.966	1.141
0.785	1.204	0.970	1.146
0.789	1.210	0.973	1.151
0.793	1.216	0.977	1.156
0.797	1.221	0.981	1.161
0.801	1.227	0.984	1.166
0.805	1.232	0.988	1.171
0.809	1.238	0.992	1.176
0.813	1.244	0.995	1.182
0.817	1.249	0.999	1.187
0.821	1.255	1.003	1.192
0.825	1.261	1.006	1.197
0.829	1.267	1.010	1.202
0.833	1.272	1.014	1.207
0.837	1.278	1.017	1.212
0.841	1.284	1.021	1.217
0.845	1.289	1.025	1.222
0.849	1.295	1.028	1.228
0.853	1.301	1.032	1.233
0.857	1.307	1.035	1.238
0.861	1.313	1.039	1.243
0.865	1.318	1.043	1.248
0.869	1.324	1.046	1.253
0.873	1.330	1.050	1.258
0.877	1.336	1.054	1.264
0.881	1.342	1.057	1.269
0.885	1.348	1.061	1.274
0.889	1.353	1.064	1.279
0.893	1.359	1.068	1.284
0.897	1.365	1.072	1.290
0.901	1.371	1.075	1.295
0.905	1.377	1.079	1.300
0.909	1.383	1.082	1.305
0.913	1.389	1.086	1.310
0.917	1.395	1.090	1.316
0.921	1.401	1.093	1.321
0.925	1.407	1.097	1.326
0.929	1.413	1.100	1.331
0.933	1.419	1.104	1.337
0.937	1.425	1.108	1.342
0.941	1.431	1.111	1.347
0.945	1.437	1.115	1.353
0.949	1.443	1.118	1.358
0.953	1.450	1.122	1.363
0.957	1.456	1.126	1.369
0.961	1.462	1.129	1.374
0.965	1.468	1.133	1.379
0.969	1.474	1.136	1.385
0.973	1.480	1.140	1.390
0.977	1.487	1.143	1.395
0.981	1.493	1.147	1.401
0.985	1.499	1.151	1.406
0.989	1.505	1.154	1.412
0.993	1.512	1.158	1.417
0.997	1.518	1.161	1.422
1.001	1.524	1.165	1.428
1.005	1.531	1.168	1.433
1.009	1.537	1.172	1.439
1.013	1.544	1.176	1.444
1.017	1.550	1.179	1.450
1.021	1.556	1.183	1.455
1.025	1.563	1.186	1.461
1.029	1.569	1.190	1.466
1.033	1.576	1.193	1.472
1.037	1.582	1.197	1.477
1.041	1.589	1.200	1.483
1.045	1.596	1.204	1.488
1.049	1.602	1.208	1.494
1.053	1.609	1.211	1.500
1.057	1.616	1.215	1.505
1.061	1.622	1.218	1.511
1.065	1.629	1.222	1.516
1.069	1.636	1.225	1.522
1.073	1.642	1.229	1.528
1.077	1.649	1.232	1.533
1.081	1.656	1.236	1.539
1.085	1.663	1.239	1.545
1.089	1.670	1.243	1.551
1.093	1.677	1.247	1.556
1.097	1.684	1.250	1.562
1.101	1.691	1.254	1.568
1.105	1.698	1.257	1.574
1.109	1.705	1.261	1.579
1.113	1.712	1.264	1.585
1.117	1.719	1.268	1.591
1.121	1.726	1.271	1.597
1.125	1.733	1.275	1.603
1.129	1.740	1.278	1.609
1.133	1.747	1.282	1.615
1.137	1.755	1.286	1.620
1.141	1.762	1.289	1.626
1.145	1.769	1.293	1.632
1.149	1.776	1.296	1.638
1.153	1.784	1.300	1.644
1.157	1.791	1.303	1.650
1.161	1.799	1.307	1.656
1.165	1.806	1.310	1.662
1.169	1.814	1.314	1.668
1.173	1.821	1.317	1.674
1.177	1.829	1.321	1.681
1.181	1.836	1.325	1.687
1.185	1.844	1.328	1.693
1.189	1.852	1.332	1.699
1.193	1.859	1.335	1.705
1.197	1.867	1.339	1.711
1.201	1.875	1.342	1.718
1.205	1.883	1.346	1.724
1.209	1.891	1.349	1.730
1.213	1.899	1.353	1.736
1.217	1.907	1.357	1.743
1.221	1.915	1.360	1.749
1.225	1.923	1.364	1.755
1.229	1.931	1.367	1.762
1.233	1.939	1.371	1.768
1.237	1.947	1.374	1.775
1.241	1.956	1.378	1.781
1.245	1.964	1.381	1.788
1.249	1.972	1.385	1.794
1.253	1.981	1.389	1.801
1.257	1.989	1.392	1.807
1.261	1.998	1.396	1.814
1.265	2.006	1.399	1.820
1.269	2.015	1.403	1.827
1.273	2.023	1.406	1.834
1.277	2.032	1.410	1.840
1.281	2.041	1.414	1.847
1.285	2.050	1.417	1.854
1.289	2.059	1.421	1.861
1.293	2.067	1.424	1.867
1.297	2.076	1.428	1.874
1.301	2.085	1.431	1.881
1.305	2.095	1.435	1.888
1.309	2.104	1.439	1.895
1.313	2.113	1.442	1.902
1.317	2.122	1.446	1.909
1.321	2.132	1.449	1.916
1.325	2.141	1.453	1.923
1.329	2.150	1.456	1.930
1.333	2.160	1.460	1.937
1.337	2.170	1.464	1.944
1.341	2.179	1.467	1.951
1.345	2.189	1.471	1.959
1.349	2.199	1.474	1.966
1.353	2.209	1.478	1.973
1.357	2.219	1.482	1.980
1.361	2.229	1.485	1.988
1.365	2.239	1.489	1.995
1.369	2.249	1.493	2.003
1.373	2.259	1.496	2.010
1.377	2.269	1.500	2.017
1.381	2.280	1.503	2.025
1.385	2.290	1.507	2.033
1.389	2.301	1.511	2.040
1.393	2.311	1.514	2.048
1.397	2.322	1.518	2.055
1.401	2.333	1.521	2.063
1.405	2.344	1.525	2.071
1.409	2.355	1.529	2.079
1.413	2.366	1.532	2.087
1.417	2.377	1.536	2.094
1.421	2.388	1.540	2.102
1.425	2.399	1.543	2.110
1.429	2.411	1.547	2.118
1.433	2.422	1.551	2.126
1.437	2.434	1.554	2.135
1.441	2.445	1.558	2.143
1.445	2.457	1.562	2.151
1.449	2.469	1.565	2.159
1.453	2.481	1.569	2.167
1.457	2.493	1.573	2.176
1.461	2.505	1.576	2.184
1.465	2.517	1.580	2.193
1.469	2.530	1.584	2.201
1.473	2.542	1.587	2.210
1.477	2.555	1.591	2.218
1.481	2.568	1.595	2.227
1.485	2.580	1.598	2.235
1.489	2.593	1.602	2.244
1.493	2.606	1.606	2.253
1.497	2.619	1.610	2.262


==> pics_data/Li.dat <==
x1  	LiCl	x2    	LiNO3
0       0       0       0
0.100	0.100	0.099	0.12
0.105	0.110	0.200	0.24
0.204	0.250	0.299	0.37
0.294	0.380	0.399	0.48
0.406	0.630	0.503	0.62
0.503	0.700	0.600	0.71
0.601	0.950	0.703	0.81
0.701	0.970	0.802	0.89
0.801	1.130	0.902	1.05
0.903	1.330	1.002	1.13
0.998	1.450		


==> pics_data/Li_fit.dat <==
x	    LiCl	LiNO3
0.001	0.004	0.004
0.005	0.017	0.017
0.009	0.029	0.027
0.013	0.040	0.037
0.017	0.050	0.047
0.021	0.059	0.056
0.025	0.069	0.064
0.029	0.078	0.073
0.033	0.087	0.081
0.037	0.095	0.089
0.041	0.104	0.096
0.045	0.112	0.104
0.049	0.120	0.111
0.053	0.128	0.119
0.057	0.136	0.126
0.061	0.143	0.133
0.065	0.151	0.139
0.069	0.159	0.146
0.073	0.166	0.153
0.077	0.173	0.159
0.081	0.181	0.166
0.085	0.188	0.172
0.089	0.195	0.178
0.093	0.202	0.185
0.097	0.209	0.191
0.101	0.216	0.197
0.105	0.222	0.203
0.109	0.229	0.209
0.113	0.236	0.215
0.117	0.243	0.221
0.121	0.249	0.226
0.125	0.256	0.232
0.129	0.262	0.238
0.133	0.269	0.243
0.137	0.275	0.249
0.141	0.281	0.254
0.145	0.288	0.260
0.149	0.294	0.265
0.153	0.300	0.271
0.157	0.307	0.276
0.161	0.313	0.281
0.165	0.319	0.287
0.169	0.325	0.292
0.173	0.331	0.297
0.177	0.337	0.302
0.181	0.343	0.307
0.185	0.349	0.313
0.189	0.355	0.318
0.193	0.361	0.323
0.197	0.367	0.328
0.201	0.373	0.333
0.205	0.379	0.338
0.209	0.384	0.342
0.213	0.390	0.347
0.217	0.396	0.352
0.221	0.402	0.357
0.225	0.407	0.362
0.229	0.413	0.367
0.233	0.419	0.371
0.237	0.425	0.376
0.241	0.430	0.381
0.245	0.436	0.385
0.249	0.441	0.390
0.253	0.447	0.395
0.257	0.453	0.399
0.261	0.458	0.404
0.265	0.464	0.408
0.269	0.469	0.413
0.273	0.475	0.417
0.277	0.480	0.422
0.281	0.486	0.426
0.285	0.491	0.431
0.289	0.496	0.435
0.293	0.502	0.440
0.297	0.507	0.444
0.301	0.513	0.449
0.305	0.518	0.453
0.309	0.523	0.457
0.313	0.529	0.462
0.317	0.534	0.466
0.321	0.539	0.470
0.325	0.545	0.474
0.329	0.550	0.479
0.333	0.555	0.483
0.337	0.560	0.487
0.341	0.566	0.491
0.345	0.571	0.496
0.349	0.576	0.500
0.353	0.581	0.504
0.357	0.587	0.508
0.361	0.592	0.512
0.365	0.597	0.516
0.369	0.602	0.520
0.373	0.607	0.525
0.377	0.613	0.529
0.381	0.618	0.533
0.385	0.623	0.537
0.389	0.628	0.541
0.393	0.633	0.545
0.397	0.638	0.549
0.401	0.643	0.553
0.405	0.648	0.557
0.409	0.654	0.561
0.413	0.659	0.565
0.417	0.664	0.569
0.421	0.669	0.573
0.425	0.674	0.577
0.429	0.679	0.580
0.433	0.684	0.584
0.437	0.689	0.588
0.441	0.694	0.592
0.445	0.699	0.596
0.449	0.704	0.600
0.453	0.709	0.604
0.457	0.714	0.608
0.461	0.719	0.611
0.465	0.724	0.615
0.469	0.729	0.619
0.473	0.734	0.623
0.477	0.739	0.627
0.481	0.744	0.630
0.485	0.749	0.634
0.489	0.754	0.638
0.493	0.759	0.642
0.497	0.764	0.645
0.501	0.769	0.649
0.505	0.774	0.653
0.509	0.779	0.657
0.513	0.784	0.660
0.517	0.789	0.664
0.521	0.794	0.668
0.525	0.799	0.671
0.529	0.804	0.675
0.533	0.809	0.679
0.537	0.814	0.682
0.541	0.819	0.686
0.545	0.824	0.690
0.549	0.829	0.693
0.553	0.834	0.697
0.557	0.839	0.701
0.561	0.844	0.704
0.565	0.848	0.708
0.569	0.853	0.711
0.573	0.858	0.715
0.577	0.863	0.719
0.581	0.868	0.722
0.585	0.873	0.726
0.589	0.878	0.729
0.593	0.883	0.733
0.597	0.888	0.736
0.601	0.893	0.740
0.605	0.898	0.743
0.609	0.903	0.747
0.613	0.908	0.750
0.617	0.913	0.754
0.621	0.918	0.757
0.625	0.923	0.761
0.629	0.928	0.764
0.633	0.933	0.768
0.637	0.937	0.771
0.641	0.942	0.775
0.645	0.947	0.778
0.649	0.952	0.782
0.653	0.957	0.785
0.657	0.962	0.789
0.661	0.967	0.792
0.665	0.972	0.796
0.669	0.977	0.799
0.673	0.982	0.802
0.677	0.987	0.806
0.681	0.992	0.809
0.685	0.997	0.813
0.689	1.002	0.816
0.693	1.007	0.820
0.697	1.012	0.823
0.701	1.017	0.826
0.705	1.022	0.830
0.709	1.027	0.833
0.713	1.032	0.836
0.717	1.037	0.840
0.721	1.042	0.843
0.725	1.047	0.847
0.729	1.052	0.850
0.733	1.057	0.853
0.737	1.062	0.857
0.741	1.067	0.860
0.745	1.072	0.863
0.749	1.078	0.867
0.753	1.083	0.870
0.757	1.088	0.873
0.761	1.093	0.877
0.765	1.098	0.880
0.769	1.103	0.883
0.773	1.108	0.887
0.777	1.113	0.890
0.781	1.118	0.893
0.785	1.123	0.896
0.789	1.129	0.900
0.793	1.134	0.903
0.797	1.139	0.906
0.801	1.144	0.910
0.805	1.149	0.913
0.809	1.154	0.916
0.813	1.160	0.919
0.817	1.165	0.923
0.821	1.170	0.926
0.825	1.175	0.929
0.829	1.181	0.932
0.833	1.186	0.936
0.837	1.191	0.939
0.841	1.196	0.942
0.845	1.202	0.945
0.849	1.207	0.949
0.853	1.212	0.952
0.857	1.218	0.955
0.861	1.223	0.958
0.865	1.228	0.962
0.869	1.234	0.965
0.873	1.239	0.968
0.877	1.244	0.971
0.881	1.250	0.974
0.885	1.255	0.978
0.889	1.261	0.981
0.893	1.266	0.984
0.897	1.271	0.987
0.901	1.277	0.991
0.905	1.282	0.994
0.909	1.288	0.997
0.913	1.293	1.000
0.917	1.299	1.003
0.921	1.304	1.006
0.925	1.310	1.010
0.929	1.316	1.013
0.933	1.321	1.016
0.937	1.327	1.019
0.941	1.332	1.022
0.945	1.338	1.026
0.949	1.344	1.029
0.953	1.349	1.032
0.957	1.355	1.035
0.961	1.361	1.038
0.965	1.367	1.041
0.969	1.372	1.045
0.973	1.378	1.048
0.977	1.384	1.051
0.981	1.390	1.054
0.985	1.396	1.057
0.989	1.401	1.060
0.993	1.407	1.064
0.997	1.413	1.067
1.001	1.419	1.070
1.005	1.425	1.073
1.009	1.431	1.076
1.013	1.437	1.079
1.017	1.443	1.082
1.021	1.449	1.086
1.025	1.455	1.089
1.029	1.461	1.092
1.033	1.467	1.095
1.037	1.474	1.098
1.041	1.480	1.101
1.045	1.486	1.104
1.049	1.492	1.107
1.053	1.498	1.111
1.057	1.505	1.114
1.061	1.511	1.117
1.065	1.517	1.120
1.069	1.524	1.123
1.073	1.530	1.126
1.077	1.537	1.129
1.081	1.543	1.133
1.085	1.550	1.136
1.089	1.556	1.139
1.093	1.563	1.142
1.097	1.569	1.145
1.101	1.576	1.148
1.105	1.583	1.151
1.109	1.589	1.154
1.113	1.596	1.157
1.117	1.603	1.161
1.121	1.610	1.164
1.125	1.616	1.167
1.129	1.623	1.170
1.133	1.630	1.173
1.137	1.637	1.176
1.141	1.644	1.179
1.145	1.651	1.182
1.149	1.658	1.185
1.153	1.665	1.189
1.157	1.672	1.192
1.161	1.680	1.195
1.165	1.687	1.198
1.169	1.694	1.201
1.173	1.702	1.204
1.177	1.709	1.207
1.181	1.716	1.210
1.185	1.724	1.214
1.189	1.731	1.217
1.193	1.739	1.220
1.197	1.746	1.223
1.201	1.754	1.226
1.205	1.762	1.229
1.209	1.770	1.232
1.213	1.777	1.235
1.217	1.785	1.238
1.221	1.793	1.242
1.225	1.801	1.245
1.229	1.809	1.248
1.233	1.817	1.251
1.237	1.825	1.254
1.241	1.834	1.257
1.245	1.842	1.260
1.249	1.850	1.263
1.253	1.859	1.266
1.257	1.867	1.270
1.261	1.875	1.273
1.265	1.884	1.276
1.269	1.893	1.279
1.273	1.901	1.282
1.277	1.910	1.285
1.281	1.919	1.288
1.285	1.928	1.291
1.289	1.937	1.295
1.293	1.946	1.298
1.297	1.955	1.301
1.301	1.964	1.304
1.305	1.973	1.307
1.309	1.983	1.310
1.313	1.992	1.313
1.317	2.002	1.317
1.321	2.011	1.320
1.325	2.021	1.323
1.329	2.031	1.326
1.333	2.040	1.329
1.337	2.050	1.332
1.341	2.060	1.335
1.345	2.070	1.339
1.349	2.080	1.342
1.353	2.091	1.345
1.357	2.101	1.348
1.361	2.111	1.351
1.365	2.122	1.354
1.369	2.133	1.357
1.373	2.143	1.361
1.377	2.154	1.364
1.381	2.165	1.367
1.385	2.176	1.370
1.389	2.187	1.373
1.393	2.199	1.376
1.397	2.210	1.380
1.401	2.221	1.383
1.405	2.233	1.386
1.409	2.245	1.389
1.413	2.256	1.392
1.417	2.268	1.396
1.421	2.280	1.399
1.425	2.293	1.402
1.429	2.305	1.405
1.433	2.317	1.408
1.437	2.330	1.412
1.441	2.343	1.415
1.445	2.355	1.418
1.449	2.368	1.421
1.453	2.381	1.424
1.457	2.395	1.428
1.461	2.408	1.431
1.465	2.421	1.434
1.469	2.435	1.437
1.473	2.449	1.440
1.477	2.463	1.444
1.481	2.477	1.447
1.485	2.491	1.450
1.489	2.506	1.453
1.493	2.520	1.457
1.497	2.535	1.460


==> pics_data/NH4.dat <==
x1	    NH4Br	x2	    NH4Cl	x3	    NH4NO3	x4	    NH4I
0       0       0       0       0       0       0       0
0.096	0.150	0.050	0.050	0.100	0.040	0.098	0.040
0.184	0.230	0.100	0.140	0.259	0.200	0.202	0.110
0.278	0.360	0.201	0.240	0.389	0.350	0.393	0.240
0.404	0.490	0.302	0.380	0.549	0.530	0.481	0.280
0.496	0.620	0.411	0.540	0.679	0.630	0.593	0.340
0.606	0.710	0.494	0.630	0.802	0.790	0.694	0.390
0.706	0.860	0.605	0.750	0.901	0.850	0.791	0.540
0.729	0.850	0.768	0.950	0.960	0.870	0.975	0.580
0.802	0.920	0.919	1.110	1.043	0.960		
0.805	0.930	0.980	1.250				
0.888	1.120						
0.895	1.000						
0.965	1.210						
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							


==> pics_data/NH4_fit.dat <==
x	    NH4NO3  NH4Cl   NH4Br	NH4I
0.001	0.004	0.004	0.004	0.004
0.005	0.016	0.017	0.017	0.014
0.009	0.026	0.028	0.028	0.023
0.013	0.036	0.039	0.038	0.031
0.017	0.045	0.048	0.048	0.038
0.021	0.053	0.058	0.057	0.045
0.025	0.061	0.067	0.066	0.051
0.029	0.069	0.076	0.075	0.057
0.033	0.077	0.084	0.083	0.063
0.037	0.084	0.092	0.091	0.069
0.041	0.091	0.100	0.099	0.074
0.045	0.098	0.108	0.107	0.080
0.049	0.105	0.116	0.114	0.085
0.053	0.112	0.124	0.122	0.090
0.057	0.118	0.131	0.129	0.095
0.061	0.124	0.138	0.136	0.099
0.065	0.131	0.146	0.144	0.104
0.069	0.137	0.153	0.151	0.109
0.073	0.143	0.160	0.157	0.113
0.077	0.149	0.167	0.164	0.117
0.081	0.155	0.174	0.171	0.122
0.085	0.161	0.180	0.178	0.126
0.089	0.166	0.187	0.184	0.130
0.093	0.172	0.194	0.191	0.134
0.097	0.177	0.200	0.197	0.138
0.101	0.183	0.207	0.203	0.142
0.105	0.188	0.213	0.209	0.145
0.109	0.194	0.219	0.216	0.149
0.113	0.199	0.226	0.222	0.153
0.117	0.204	0.232	0.228	0.156
0.121	0.209	0.238	0.234	0.160
0.125	0.214	0.244	0.240	0.163
0.129	0.219	0.250	0.246	0.167
0.133	0.224	0.256	0.252	0.170
0.137	0.229	0.262	0.257	0.173
0.141	0.234	0.268	0.263	0.177
0.145	0.239	0.274	0.269	0.180
0.149	0.244	0.280	0.275	0.183
0.153	0.249	0.285	0.280	0.186
0.157	0.253	0.291	0.286	0.189
0.161	0.258	0.297	0.291	0.192
0.165	0.263	0.302	0.297	0.195
0.169	0.267	0.308	0.302	0.198
0.173	0.272	0.314	0.308	0.201
0.177	0.276	0.319	0.313	0.204
0.181	0.281	0.325	0.318	0.207
0.185	0.285	0.330	0.324	0.210
0.189	0.289	0.336	0.329	0.213
0.193	0.294	0.341	0.334	0.215
0.197	0.298	0.346	0.339	0.218
0.201	0.302	0.352	0.345	0.221
0.205	0.307	0.357	0.350	0.223
0.209	0.311	0.362	0.355	0.226
0.213	0.315	0.368	0.360	0.229
0.217	0.319	0.373	0.365	0.231
0.221	0.323	0.378	0.370	0.234
0.225	0.328	0.383	0.375	0.236
0.229	0.332	0.388	0.380	0.239
0.233	0.336	0.394	0.385	0.241
0.237	0.340	0.399	0.390	0.244
0.241	0.344	0.404	0.395	0.246
0.245	0.348	0.409	0.400	0.249
0.249	0.352	0.414	0.405	0.251
0.253	0.355	0.419	0.410	0.253
0.257	0.359	0.424	0.414	0.256
0.261	0.363	0.429	0.419	0.258
0.265	0.367	0.434	0.424	0.260
0.269	0.371	0.439	0.429	0.262
0.273	0.375	0.443	0.433	0.265
0.277	0.379	0.448	0.438	0.267
0.281	0.382	0.453	0.443	0.269
0.285	0.386	0.458	0.447	0.271
0.289	0.390	0.463	0.452	0.273
0.293	0.393	0.468	0.457	0.275
0.297	0.397	0.472	0.461	0.277
0.301	0.401	0.477	0.466	0.279
0.305	0.404	0.482	0.470	0.282
0.309	0.408	0.487	0.475	0.284
0.313	0.412	0.491	0.480	0.286
0.317	0.415	0.496	0.484	0.288
0.321	0.419	0.501	0.489	0.290
0.325	0.422	0.505	0.493	0.292
0.329	0.426	0.510	0.497	0.293
0.333	0.429	0.515	0.502	0.295
0.337	0.433	0.519	0.506	0.297
0.341	0.436	0.524	0.511	0.299
0.345	0.440	0.528	0.515	0.301
0.349	0.443	0.533	0.520	0.303
0.353	0.446	0.537	0.524	0.305
0.357	0.450	0.542	0.528	0.307
0.361	0.453	0.546	0.533	0.308
0.365	0.457	0.551	0.537	0.310
0.369	0.460	0.555	0.541	0.312
0.373	0.463	0.560	0.545	0.314
0.377	0.467	0.564	0.550	0.316
0.381	0.470	0.569	0.554	0.317
0.385	0.473	0.573	0.558	0.319
0.389	0.476	0.578	0.562	0.321
0.393	0.480	0.582	0.567	0.322
0.397	0.483	0.586	0.571	0.324
0.401	0.486	0.591	0.575	0.326
0.405	0.489	0.595	0.579	0.328
0.409	0.492	0.600	0.583	0.329
0.413	0.496	0.604	0.588	0.331
0.417	0.499	0.608	0.592	0.332
0.421	0.502	0.613	0.596	0.334
0.425	0.505	0.617	0.600	0.336
0.429	0.508	0.621	0.604	0.337
0.433	0.511	0.625	0.608	0.339
0.437	0.514	0.630	0.612	0.340
0.441	0.517	0.634	0.616	0.342
0.445	0.521	0.638	0.620	0.343
0.449	0.524	0.642	0.624	0.345
0.453	0.527	0.647	0.628	0.346
0.457	0.530	0.651	0.632	0.348
0.461	0.533	0.655	0.636	0.349
0.465	0.536	0.659	0.640	0.351
0.469	0.539	0.663	0.644	0.352
0.473	0.542	0.668	0.648	0.354
0.477	0.545	0.672	0.652	0.355
0.481	0.548	0.676	0.656	0.357
0.485	0.551	0.680	0.660	0.358
0.489	0.554	0.684	0.664	0.360
0.493	0.556	0.688	0.668	0.361
0.497	0.559	0.693	0.672	0.362
0.501	0.562	0.697	0.676	0.364
0.505	0.565	0.701	0.680	0.365
0.509	0.568	0.705	0.684	0.367
0.513	0.571	0.709	0.688	0.368
0.517	0.574	0.713	0.692	0.369
0.521	0.577	0.717	0.695	0.371
0.525	0.579	0.721	0.699	0.372
0.529	0.582	0.725	0.703	0.373
0.533	0.585	0.729	0.707	0.375
0.537	0.588	0.733	0.711	0.376
0.541	0.591	0.737	0.715	0.377
0.545	0.594	0.741	0.718	0.378
0.549	0.596	0.745	0.722	0.380
0.553	0.599	0.749	0.726	0.381
0.557	0.602	0.753	0.730	0.382
0.561	0.605	0.757	0.734	0.384
0.565	0.607	0.761	0.737	0.385
0.569	0.610	0.765	0.741	0.386
0.573	0.613	0.769	0.745	0.387
0.577	0.616	0.773	0.749	0.388
0.581	0.618	0.777	0.752	0.390
0.585	0.621	0.781	0.756	0.391
0.589	0.624	0.785	0.760	0.392
0.593	0.626	0.789	0.764	0.393
0.597	0.629	0.793	0.767	0.394
0.601	0.632	0.797	0.771	0.396
0.605	0.634	0.801	0.775	0.397
0.609	0.637	0.805	0.778	0.398
0.613	0.640	0.808	0.782	0.399
0.617	0.642	0.812	0.786	0.400
0.621	0.645	0.816	0.789	0.401
0.625	0.647	0.820	0.793	0.403
0.629	0.650	0.824	0.797	0.404
0.633	0.653	0.828	0.800	0.405
0.637	0.655	0.832	0.804	0.406
0.641	0.658	0.836	0.808	0.407
0.645	0.660	0.839	0.811	0.408
0.649	0.663	0.843	0.815	0.409
0.653	0.665	0.847	0.819	0.410
0.657	0.668	0.851	0.822	0.411
0.661	0.671	0.855	0.826	0.412
0.665	0.673	0.859	0.829	0.413
0.669	0.676	0.862	0.833	0.414
0.673	0.678	0.866	0.837	0.416
0.677	0.681	0.870	0.840	0.417
0.681	0.683	0.874	0.844	0.418
0.685	0.686	0.878	0.847	0.419
0.689	0.688	0.881	0.851	0.420
0.693	0.691	0.885	0.854	0.421
0.697	0.693	0.889	0.858	0.422
0.701	0.696	0.893	0.861	0.423
0.705	0.698	0.897	0.865	0.424
0.709	0.700	0.900	0.869	0.425
0.713	0.703	0.904	0.872	0.426
0.717	0.705	0.908	0.876	0.427
0.721	0.708	0.912	0.879	0.428
0.725	0.710	0.915	0.883	0.429
0.729	0.713	0.919	0.886	0.430
0.733	0.715	0.923	0.890	0.431
0.737	0.717	0.926	0.893	0.431
0.741	0.720	0.930	0.897	0.432
0.745	0.722	0.934	0.900	0.433
0.749	0.725	0.938	0.904	0.434
0.753	0.727	0.941	0.907	0.435
0.757	0.729	0.945	0.910	0.436
0.761	0.732	0.949	0.914	0.437
0.765	0.734	0.952	0.917	0.438
0.769	0.736	0.956	0.921	0.439
0.773	0.739	0.960	0.924	0.440
0.777	0.741	0.964	0.928	0.441
0.781	0.744	0.967	0.931	0.442
0.785	0.746	0.971	0.935	0.442
0.789	0.748	0.975	0.938	0.443
0.793	0.750	0.978	0.941	0.444
0.797	0.753	0.982	0.945	0.445
0.801	0.755	0.986	0.948	0.446
0.805	0.757	0.989	0.952	0.447
0.809	0.760	0.993	0.955	0.448
0.813	0.762	0.997	0.959	0.449
0.817	0.764	1.000	0.962	0.449
0.821	0.767	1.004	0.965	0.450
0.825	0.769	1.008	0.969	0.451
0.829	0.771	1.011	0.972	0.452
0.833	0.773	1.015	0.976	0.453
0.837	0.776	1.018	0.979	0.454
0.841	0.778	1.022	0.982	0.454
0.845	0.780	1.026	0.986	0.455
0.849	0.782	1.029	0.989	0.456
0.853	0.785	1.033	0.992	0.457
0.857	0.787	1.037	0.996	0.458
0.861	0.789	1.040	0.999	0.458
0.865	0.791	1.044	1.002	0.459
0.869	0.793	1.047	1.006	0.460
0.873	0.796	1.051	1.009	0.461
0.877	0.798	1.055	1.013	0.462
0.881	0.800	1.058	1.016	0.462
0.885	0.802	1.062	1.019	0.463
0.889	0.804	1.066	1.023	0.464
0.893	0.807	1.069	1.026	0.465
0.897	0.809	1.073	1.029	0.465
0.901	0.811	1.076	1.033	0.466
0.905	0.813	1.080	1.036	0.467
0.909	0.815	1.083	1.039	0.468
0.913	0.817	1.087	1.042	0.468
0.917	0.820	1.091	1.046	0.469
0.921	0.822	1.094	1.049	0.470
0.925	0.824	1.098	1.052	0.471
0.929	0.826	1.101	1.056	0.471
0.933	0.828	1.105	1.059	0.472
0.937	0.830	1.109	1.062	0.473
0.941	0.832	1.112	1.066	0.474
0.945	0.835	1.116	1.069	0.474
0.949	0.837	1.119	1.072	0.475
0.953	0.839	1.123	1.075	0.476
0.957	0.841	1.126	1.079	0.476
0.961	0.843	1.130	1.082	0.477
0.965	0.845	1.133	1.085	0.478
0.969	0.847	1.137	1.089	0.478
0.973	0.849	1.141	1.092	0.479
0.977	0.851	1.144	1.095	0.480
0.981	0.853	1.148	1.098	0.480
0.985	0.855	1.151	1.102	0.481
0.989	0.858	1.155	1.105	0.482
0.993	0.860	1.158	1.108	0.482
0.997	0.862	1.162	1.111	0.483
1.001	0.864	1.165	1.115	0.484
1.005	0.866	1.169	1.118	0.484
1.009	0.868	1.172	1.121	0.485
1.013	0.870	1.176	1.124	0.486
1.017	0.872	1.180	1.128	0.486
1.021	0.874	1.183	1.131	0.487
1.025	0.876	1.187	1.134	0.488
1.029	0.878	1.190	1.137	0.488
1.033	0.880	1.194	1.140	0.489
1.037	0.882	1.197	1.144	0.490
1.041	0.884	1.201	1.147	0.490
1.045	0.886	1.204	1.150	0.491
1.049	0.888	1.208	1.153	0.492
1.053	0.890	1.211	1.157	0.492
1.057	0.892	1.215	1.160	0.493
1.061	0.894	1.218	1.163	0.493
1.065	0.896	1.222	1.166	0.494
1.069	0.898	1.225	1.169	0.495
1.073	0.900	1.229	1.173	0.495
1.077	0.902	1.233	1.176	0.496
1.081	0.904	1.236	1.179	0.496
1.085	0.906	1.240	1.182	0.497
1.089	0.908	1.243	1.185	0.498
1.093	0.910	1.247	1.189	0.498
1.097	0.912	1.250	1.192	0.499
1.101	0.914	1.254	1.195	0.499
1.105	0.916	1.257	1.198	0.500
1.109	0.918	1.261	1.201	0.501
1.113	0.920	1.264	1.205	0.501
1.117	0.922	1.268	1.208	0.502
1.121	0.923	1.271	1.211	0.502
1.125	0.925	1.275	1.214	0.503
1.129	0.927	1.278	1.217	0.503
1.133	0.929	1.282	1.221	0.504
1.137	0.931	1.285	1.224	0.504
1.141	0.933	1.289	1.227	0.505
1.145	0.935	1.292	1.230	0.506
1.149	0.937	1.296	1.233	0.506
1.153	0.939	1.299	1.236	0.507
1.157	0.941	1.303	1.240	0.507
1.161	0.943	1.306	1.243	0.508
1.165	0.945	1.310	1.246	0.508
1.169	0.946	1.313	1.249	0.509
1.173	0.948	1.317	1.252	0.509
1.177	0.950	1.320	1.255	0.510
1.181	0.952	1.324	1.259	0.510
1.185	0.954	1.327	1.262	0.511
1.189	0.956	1.331	1.265	0.511
1.193	0.958	1.334	1.268	0.512
1.197	0.960	1.338	1.271	0.513
1.201	0.961	1.341	1.274	0.513
1.205	0.963	1.345	1.278	0.514
1.209	0.965	1.349	1.281	0.514
1.213	0.967	1.352	1.284	0.515
1.217	0.969	1.356	1.287	0.515
1.221	0.971	1.359	1.290	0.516
1.225	0.973	1.363	1.293	0.516
1.229	0.974	1.366	1.297	0.517
1.233	0.976	1.370	1.300	0.517
1.237	0.978	1.373	1.303	0.518
1.241	0.980	1.377	1.306	0.518
1.245	0.982	1.380	1.309	0.519
1.249	0.984	1.384	1.312	0.519
1.253	0.985	1.387	1.315	0.520
1.257	0.987	1.391	1.319	0.520
1.261	0.989	1.394	1.322	0.521
1.265	0.991	1.398	1.325	0.521
1.269	0.993	1.401	1.328	0.521
1.273	0.995	1.405	1.331	0.522
1.277	0.996	1.408	1.334	0.522
1.281	0.998	1.412	1.337	0.523
1.285	1.000	1.415	1.341	0.523
1.289	1.002	1.419	1.344	0.524
1.293	1.004	1.423	1.347	0.524
1.297	1.005	1.426	1.350	0.525
1.301	1.007	1.430	1.353	0.525
1.305	1.009	1.433	1.356	0.526
1.309	1.011	1.437	1.359	0.526
1.313	1.013	1.440	1.363	0.527
1.317	1.014	1.444	1.366	0.527
1.321	1.016	1.447	1.369	0.527
1.325	1.018	1.451	1.372	0.528
1.329	1.020	1.454	1.375	0.528
1.333	1.021	1.458	1.378	0.529
1.337	1.023	1.461	1.381	0.529
1.341	1.025	1.465	1.385	0.530
1.345	1.027	1.469	1.388	0.530
1.349	1.028	1.472	1.391	0.531
1.353	1.030	1.476	1.394	0.531
1.357	1.032	1.479	1.397	0.531
1.361	1.034	1.483	1.400	0.532
1.365	1.035	1.486	1.403	0.532
1.369	1.037	1.490	1.407	0.533
1.373	1.039	1.494	1.410	0.533
1.377	1.041	1.497	1.413	0.534
1.381	1.042	1.501	1.416	0.534
1.385	1.044	1.504	1.419	0.534
1.389	1.046	1.508	1.422	0.535
1.393	1.048	1.511	1.425	0.535
1.397	1.049	1.515	1.429	0.536
1.401	1.051	1.519	1.432	0.536
1.405	1.053	1.522	1.435	0.536
1.409	1.054	1.526	1.438	0.537
1.413	1.056	1.529	1.441	0.537
1.417	1.058	1.533	1.444	0.538
1.421	1.060	1.536	1.447	0.538
1.425	1.061	1.540	1.450	0.538
1.429	1.063	1.544	1.454	0.539
1.433	1.065	1.547	1.457	0.539
1.437	1.066	1.551	1.460	0.540
1.441	1.068	1.554	1.463	0.540
1.445	1.070	1.558	1.466	0.540
1.449	1.071	1.562	1.469	0.541
1.453	1.073	1.565	1.472	0.541
1.457	1.075	1.569	1.476	0.541
1.461	1.077	1.573	1.479	0.542
1.465	1.078	1.576	1.482	0.542
1.469	1.080	1.580	1.485	0.543
1.473	1.082	1.583	1.488	0.543
1.477	1.083	1.587	1.491	0.543
1.481	1.085	1.591	1.494	0.544
1.485	1.087	1.594	1.498	0.544
1.489	1.088	1.598	1.501	0.544
1.493	1.090	1.602	1.504	0.545
1.497	1.092	1.605	1.507	0.545

				
				
				
				
				


==> pics_data/Na.dat <==
x1	    NaCl	x2	    NaF	    x3	    NaBr	x4	    NaI	    x5	    NaNO3
0       0       0       0       0       0       0       0       0       0
0.0990	0.1300	0.0942	0.1100	0.1006	0.1200	0.0855	0.1100	0.1022	0.0900
0.1982	0.2700	0.0996	0.1300	0.1967	0.3000	0.1380	0.1200	0.2013	0.2400
0.2951	0.4600	0.2211	0.3700	0.2990	0.4300	0.2497	0.3200	0.2997	0.4200
0.4012	0.5800	0.3011	0.5500	0.4051	0.5700	0.2815	0.2900	0.3970	0.5100
0.4981	0.7300	0.3280	0.5700	0.5016	0.7000	0.4846	0.5300	0.5013	0.6100
0.5937	0.9100	0.3679	0.6200	0.6054	0.8400	0.5850	0.6500	0.5959	0.6600
0.7899	1.2700	0.4860	0.8400	0.6975	0.9100	0.6643	0.7100	0.6997	0.7900
0.8389	1.3400	0.5980	1.0100	0.6975	0.9100	0.7852	0.8300	0.8010	0.9300
1.0121	1.5900	0.6859	1.1400	0.7829	0.9800	0.9654	1.0100	0.8999	1.0200
nan     nan     0.7816  1.4200  0.8865  1.0900  1.0569  1.1200  1.0053  1.1400
nan     nan     0.8735  1.5500  1.0049  1.3500				
nan     nan 	nan	    nan     1.0426	1.2100				



==> pics_data/Na_fit.dat <==
x   	NaCl	NaF	    NaBr	NaI      NaOS
0.001	0.004	0.004	0.004	0.004	0.003
0.005	0.018	0.018	0.017	0.016	0.014
0.009	0.030	0.030	0.028	0.027	0.022
0.013	0.041	0.041	0.039	0.037	0.029
0.017	0.051	0.052	0.049	0.046	0.036
0.021	0.061	0.062	0.058	0.055	0.043
0.025	0.071	0.072	0.067	0.064	0.049
0.029	0.080	0.081	0.076	0.072	0.055
0.033	0.089	0.091	0.085	0.080	0.060
0.037	0.098	0.100	0.093	0.087	0.065
0.041	0.107	0.109	0.101	0.095	0.071
0.045	0.115	0.118	0.109	0.102	0.076
0.049	0.124	0.126	0.117	0.109	0.080
0.053	0.132	0.135	0.124	0.116	0.085
0.057	0.140	0.143	0.132	0.123	0.089
0.061	0.148	0.151	0.139	0.130	0.094
0.065	0.156	0.160	0.147	0.137	0.098
0.069	0.164	0.168	0.154	0.143	0.102
0.073	0.172	0.176	0.161	0.150	0.106
0.077	0.179	0.184	0.168	0.156	0.110
0.081	0.187	0.191	0.175	0.162	0.114
0.085	0.194	0.199	0.182	0.169	0.117
0.089	0.202	0.207	0.189	0.175	0.121
0.093	0.209	0.214	0.195	0.181	0.125
0.097	0.216	0.222	0.202	0.187	0.128
0.101	0.224	0.229	0.208	0.192	0.131
0.105	0.231	0.237	0.215	0.198	0.135
0.109	0.238	0.244	0.221	0.204	0.138
0.113	0.245	0.252	0.228	0.210	0.141
0.117	0.252	0.259	0.234	0.215	0.144
0.121	0.259	0.266	0.240	0.221	0.147
0.125	0.266	0.273	0.246	0.226	0.150
0.129	0.273	0.280	0.253	0.232	0.153
0.133	0.279	0.288	0.259	0.237	0.156
0.137	0.286	0.295	0.265	0.243	0.159
0.141	0.293	0.302	0.271	0.248	0.162
0.145	0.300	0.309	0.277	0.253	0.164
0.149	0.306	0.316	0.283	0.258	0.167
0.153	0.313	0.322	0.289	0.264	0.170
0.157	0.319	0.329	0.294	0.269	0.172
0.161	0.326	0.336	0.300	0.274	0.175
0.165	0.332	0.343	0.306	0.279	0.177
0.169	0.339	0.350	0.312	0.284	0.179
0.173	0.345	0.357	0.317	0.289	0.182
0.177	0.352	0.363	0.323	0.294	0.184
0.181	0.358	0.370	0.329	0.299	0.186
0.185	0.364	0.377	0.334	0.304	0.189
0.189	0.371	0.383	0.340	0.308	0.191
0.193	0.377	0.390	0.345	0.313	0.193
0.197	0.383	0.397	0.351	0.318	0.195
0.201	0.389	0.403	0.356	0.323	0.197
0.205	0.396	0.410	0.362	0.327	0.199
0.209	0.402	0.416	0.367	0.332	0.201
0.213	0.408	0.423	0.373	0.337	0.203
0.217	0.414	0.429	0.378	0.341	0.205
0.221	0.420	0.436	0.383	0.346	0.207
0.225	0.426	0.442	0.389	0.350	0.209
0.229	0.432	0.449	0.394	0.355	0.211
0.233	0.439	0.455	0.399	0.359	0.213
0.237	0.445	0.462	0.404	0.364	0.214
0.241	0.451	0.468	0.410	0.368	0.216
0.245	0.457	0.474	0.415	0.373	0.218
0.249	0.463	0.481	0.420	0.377	0.219
0.253	0.469	0.487	0.425	0.382	0.221
0.257	0.474	0.494	0.430	0.386	0.223
0.261	0.480	0.500	0.435	0.390	0.224
0.265	0.486	0.506	0.440	0.395	0.226
0.269	0.492	0.512	0.445	0.399	0.227
0.273	0.498	0.519	0.450	0.403	0.229
0.277	0.504	0.525	0.455	0.407	0.230
0.281	0.510	0.531	0.460	0.412	0.232
0.285	0.516	0.538	0.465	0.416	0.233
0.289	0.521	0.544	0.470	0.420	0.235
0.293	0.527	0.550	0.475	0.424	0.236
0.297	0.533	0.556	0.480	0.428	0.237
0.301	0.539	0.563	0.485	0.432	0.239
0.305	0.545	0.569	0.490	0.436	0.240
0.309	0.550	0.575	0.495	0.441	0.241
0.313	0.556	0.581	0.500	0.445	0.243
0.317	0.562	0.587	0.505	0.449	0.244
0.321	0.568	0.594	0.509	0.453	0.245
0.325	0.573	0.600	0.514	0.457	0.246
0.329	0.579	0.606	0.519	0.461	0.247
0.333	0.585	0.612	0.524	0.465	0.248
0.337	0.590	0.618	0.529	0.469	0.250
0.341	0.596	0.624	0.533	0.473	0.251
0.345	0.602	0.631	0.538	0.476	0.252
0.349	0.607	0.637	0.543	0.480	0.253
0.353	0.613	0.643	0.548	0.484	0.254
0.357	0.619	0.649	0.552	0.488	0.255
0.361	0.624	0.655	0.557	0.492	0.256
0.365	0.630	0.661	0.562	0.496	0.257
0.369	0.635	0.667	0.566	0.500	0.258
0.373	0.641	0.674	0.571	0.503	0.259
0.377	0.647	0.680	0.575	0.507	0.259
0.381	0.652	0.686	0.580	0.511	0.260
0.385	0.658	0.692	0.585	0.515	0.261
0.389	0.663	0.698	0.589	0.519	0.262
0.393	0.669	0.704	0.594	0.522	0.263
0.397	0.674	0.710	0.598	0.526	0.264
0.401	0.680	0.717	0.603	0.530	0.264
0.405	0.685	0.723	0.608	0.533	0.265
0.409	0.691	0.729	0.612	0.537	0.266
0.413	0.697	0.735	0.617	0.541	0.267
0.417	0.702	0.741	0.621	0.544	0.267
0.421	0.708	0.747	0.626	0.548	0.268
0.425	0.713	0.753	0.630	0.552	0.269
0.429	0.719	0.759	0.635	0.555	0.269
0.433	0.724	0.766	0.639	0.559	0.270
0.437	0.730	0.772	0.644	0.563	0.271
0.441	0.735	0.778	0.648	0.566	0.271
0.445	0.741	0.784	0.652	0.570	0.272
0.449	0.746	0.790	0.657	0.573	0.272
0.453	0.752	0.796	0.661	0.577	0.273
0.457	0.757	0.802	0.666	0.580	0.274
0.461	0.763	0.809	0.670	0.584	0.274
0.465	0.768	0.815	0.675	0.587	0.275
0.469	0.774	0.821	0.679	0.591	0.275
0.473	0.779	0.827	0.683	0.594	0.276
0.477	0.784	0.833	0.688	0.598	0.276
0.481	0.790	0.840	0.692	0.601	0.276
0.485	0.795	0.846	0.696	0.605	0.277
0.489	0.801	0.852	0.701	0.608	0.277
0.493	0.806	0.858	0.705	0.612	0.278
0.497	0.812	0.864	0.709	0.615	0.278
0.501	0.817	0.871	0.714	0.618	0.278
0.505	0.823	0.877	0.718	0.622	0.279
0.509	0.828	0.883	0.722	0.625	0.279
0.513	0.834	0.889	0.727	0.629	0.279
0.517	0.839	0.896	0.731	0.632	0.280
0.521	0.845	0.902	0.735	0.635	0.280
0.525	0.850	0.908	0.740	0.639	0.280
0.529	0.855	0.914	0.744	0.642	0.281
0.533	0.861	0.921	0.748	0.645	0.281
0.537	0.866	0.927	0.752	0.649	0.281
0.541	0.872	0.933	0.757	0.652	0.281
0.545	0.877	0.940	0.761	0.655	0.281
0.549	0.883	0.946	0.765	0.659	0.282
0.553	0.888	0.952	0.769	0.662	0.282
0.557	0.894	0.959	0.774	0.665	0.282
0.561	0.899	0.965	0.778	0.669	0.282
0.565	0.905	0.972	0.782	0.672	0.282
0.569	0.910	0.978	0.786	0.675	0.282
0.573	0.916	0.984	0.790	0.678	0.283
0.577	0.921	0.991	0.795	0.682	0.283
0.581	0.927	0.997	0.799	0.685	0.283
0.585	0.932	1.004	0.803	0.688	0.283
0.589	0.937	1.010	0.807	0.691	0.283
0.593	0.943	1.017	0.811	0.694	0.283
0.597	0.948	1.023	0.815	0.698	0.283
0.601	0.954	1.030	0.820	0.701	0.283
0.605	0.959	1.036	0.824	0.704	0.283
0.609	0.965	1.043	0.828	0.707	0.283
0.613	0.970	1.050	0.832	0.710	0.283
0.617	0.976	1.056	0.836	0.714	0.283
0.621	0.981	1.063	0.840	0.717	0.283
0.625	0.987	1.070	0.844	0.720	0.283
0.629	0.992	1.076	0.849	0.723	0.283
0.633	0.998	1.083	0.853	0.726	0.283
0.637	1.004	1.090	0.857	0.729	0.283
0.641	1.009	1.096	0.861	0.732	0.283
0.645	1.015	1.103	0.865	0.735	0.282
0.649	1.020	1.110	0.869	0.739	0.282
0.653	1.026	1.117	0.873	0.742	0.282
0.657	1.031	1.124	0.877	0.745	0.282
0.661	1.037	1.130	0.881	0.748	0.282
0.665	1.042	1.137	0.886	0.751	0.282
0.669	1.048	1.144	0.890	0.754	0.282
0.673	1.054	1.151	0.894	0.757	0.281
0.677	1.059	1.158	0.898	0.760	0.281
0.681	1.065	1.165	0.902	0.763	0.281
0.685	1.070	1.172	0.906	0.766	0.281
0.689	1.076	1.179	0.910	0.769	0.281
0.693	1.082	1.186	0.914	0.772	0.280
0.697	1.087	1.193	0.918	0.775	0.280
0.701	1.093	1.201	0.922	0.778	0.280
0.705	1.098	1.208	0.926	0.781	0.280
0.709	1.104	1.215	0.930	0.784	0.279
0.713	1.110	1.222	0.934	0.787	0.279
0.717	1.115	1.229	0.938	0.790	0.279
0.721	1.121	1.237	0.942	0.793	0.278
0.725	1.127	1.244	0.947	0.796	0.278
0.729	1.133	1.251	0.951	0.799	0.278
0.733	1.138	1.259	0.955	0.802	0.277
0.737	1.144	1.266	0.959	0.805	0.277
0.741	1.150	1.274	0.963	0.808	0.277
0.745	1.155	1.281	0.967	0.811	0.276
0.749	1.161	1.289	0.971	0.814	0.276
0.753	1.167	1.297	0.975	0.817	0.275
0.757	1.173	1.304	0.979	0.820	0.275
0.761	1.179	1.312	0.983	0.823	0.275
0.765	1.184	1.320	0.987	0.826	0.274
0.769	1.190	1.327	0.991	0.829	0.274
0.773	1.196	1.335	0.995	0.831	0.273
0.777	1.202	1.343	0.999	0.834	0.273
0.781	1.208	1.351	1.003	0.837	0.272
0.785	1.213	1.359	1.007	0.840	0.272
0.789	1.219	1.367	1.011	0.843	0.271
0.793	1.225	1.375	1.015	0.846	0.271
0.797	1.231	1.383	1.019	0.849	0.270
0.801	1.237	1.391	1.023	0.852	0.270
0.805	1.243	1.400	1.027	0.855	0.269
0.809	1.249	1.408	1.031	0.857	0.269
0.813	1.255	1.416	1.035	0.860	0.268
0.817	1.261	1.425	1.039	0.863	0.268
0.821	1.267	1.433	1.043	0.866	0.267
0.825	1.273	1.442	1.047	0.869	0.267
0.829	1.279	1.450	1.051	0.872	0.266
0.833	1.285	1.459	1.055	0.874	0.266
0.837	1.291	1.468	1.059	0.877	0.265
0.841	1.297	1.476	1.063	0.880	0.264
0.845	1.303	1.485	1.067	0.883	0.264
0.849	1.309	1.494	1.071	0.886	0.263
0.853	1.315	1.503	1.075	0.889	0.262
0.857	1.322	1.512	1.079	0.891	0.262
0.861	1.328	1.521	1.083	0.894	0.261
0.865	1.334	1.530	1.087	0.897	0.261
0.869	1.340	1.539	1.091	0.900	0.260
0.873	1.346	1.549	1.095	0.903	0.259
0.877	1.353	1.558	1.099	0.905	0.259
0.881	1.359	1.568	1.103	0.908	0.258
0.885	1.365	1.577	1.107	0.911	0.257
0.889	1.371	1.587	1.111	0.914	0.256
0.893	1.378	1.597	1.115	0.916	0.256
0.897	1.384	1.606	1.119	0.919	0.255
0.901	1.391	1.616	1.123	0.922	0.254
0.905	1.397	1.626	1.127	0.925	0.254
0.909	1.403	1.636	1.131	0.927	0.253
0.913	1.410	1.646	1.135	0.930	0.252
0.917	1.416	1.657	1.139	0.933	0.251
0.921	1.423	1.667	1.143	0.936	0.251
0.925	1.429	1.677	1.146	0.938	0.250
0.929	1.436	1.688	1.150	0.941	0.249
0.933	1.442	1.699	1.154	0.944	0.248
0.937	1.449	1.709	1.158	0.947	0.247
0.941	1.456	1.720	1.162	0.949	0.247
0.945	1.462	1.731	1.166	0.952	0.246
0.949	1.469	1.742	1.170	0.955	0.245
0.953	1.476	1.753	1.174	0.957	0.244
0.957	1.482	1.765	1.178	0.960	0.243
0.961	1.489	1.776	1.182	0.963	0.242
0.965	1.496	1.788	1.186	0.965	0.241
0.969	1.503	1.799	1.190	0.968	0.241
0.973	1.510	1.811	1.194	0.971	0.240
0.977	1.516	1.823	1.198	0.973	0.239
0.981	1.523	1.835	1.202	0.976	0.238
0.985	1.530	1.847	1.206	0.979	0.237
0.989	1.537	1.860	1.210	0.982	0.236
0.993	1.544	1.872	1.214	0.984	0.235
0.997	1.551	1.885	1.218	0.987	0.234
1.001	1.558	1.898	1.222	0.989	0.233
1.005	1.565	1.910	1.226	0.992	0.232
1.009	1.573	1.924	1.230	0.995	0.232
1.013	1.580	1.937	1.234	0.997	0.231
1.017	1.587	1.950	1.238	1.000	0.230
1.021	1.594	1.964	1.242	1.003	0.229
1.025	1.601	1.977	1.246	1.005	0.228
1.029	1.609	1.991	1.250	1.008	0.227
1.033	1.616	2.005	1.254	1.011	0.226
1.037	1.624	2.020	1.259	1.013	0.225
1.041	1.631	2.034	1.263	1.016	0.224
1.045	1.638	2.049	1.267	1.019	0.223
1.049	1.646	2.063	1.271	1.021	0.222
1.053	1.654	2.078	1.275	1.024	0.221
1.057	1.661	2.094	1.279	1.026	0.220
1.061	1.669	2.109	1.283	1.029	0.219
1.065	1.676	2.125	1.287	1.032	0.218
1.069	1.684	2.140	1.291	1.034	0.217
1.073	1.692	2.156	1.295	1.037	0.215
1.077	1.700	2.173	1.299	1.039	0.214
1.081	1.708	2.189	1.303	1.042	0.213
1.085	1.716	2.206	1.307	1.045	0.212
1.089	1.723	2.223	1.311	1.047	0.211
1.093	1.731	2.240	1.315	1.050	0.210
1.097	1.740	2.258	1.319	1.052	0.209
1.101	1.748	2.275	1.323	1.055	0.208
1.105	1.756	2.293	1.327	1.057	0.207
1.109	1.764	2.312	1.331	1.060	0.206
1.113	1.772	2.330	1.335	1.063	0.205
1.117	1.781	2.349	1.340	1.065	0.203
1.121	1.789	2.368	1.344	1.068	0.202
1.125	1.797	2.388	1.348	1.070	0.201
1.129	1.806	2.407	1.352	1.073	0.200
1.133	1.814	2.427	1.356	1.075	0.199
1.137	1.823	2.448	1.360	1.078	0.198
1.141	1.832	2.469	1.364	1.080	0.196
1.145	1.840	2.490	1.368	1.083	0.195
1.149	1.849	2.511	1.372	1.086	0.194
1.153	1.858	2.533	1.376	1.088	0.193
1.157	1.867	2.555	1.381	1.091	0.192
1.161	1.876	2.577	1.385	1.093	0.190
1.165	1.885	2.600	1.389	1.096	0.189
1.169	1.894	2.624	1.393	1.098	0.188
1.173	1.903	2.647	1.397	1.101	0.187
1.177	1.912	2.672	1.401	1.103	0.186
1.181	1.921	2.696	1.405	1.106	0.184
1.185	1.931	2.721	1.410	1.108	0.183
1.189	1.940	2.747	1.414	1.111	0.182
1.193	1.950	2.773	1.418	1.113	0.181
1.197	1.959	2.799	1.422	1.116	0.179
1.201	1.969	2.826	1.426	1.118	0.178
1.205	1.979	2.853	1.430	1.121	0.177
1.209	1.989	2.881	1.435	1.123	0.176
1.213	1.998	2.910	1.439	1.126	0.174
1.217	2.008	2.939	1.443	1.128	0.173
1.221	2.018	2.968	1.447	1.131	0.172
1.225	2.028	2.999	1.451	1.133	0.170
1.229	2.039	3.029	1.456	1.136	0.169
1.233	2.049	3.061	1.460	1.138	0.168
1.237	2.059	3.093	1.464	1.141	0.166
1.241	2.070	3.126	1.468	1.143	0.165
1.245	2.080	3.159	1.473	1.146	0.164
1.249	2.091	3.193	1.477	1.148	0.162
1.253	2.102	3.228	1.481	1.151	0.161
1.257	2.113	3.264	1.485	1.153	0.160
1.261	2.123	3.300	1.490	1.156	0.158
1.265	2.134	3.337	1.494	1.158	0.157
1.269	2.146	3.375	1.498	1.161	0.156
1.273	2.157	3.414	1.503	1.163	0.154
1.277	2.168	3.454	1.507	1.166	0.153
1.281	2.180	3.494	1.511	1.168	0.151
1.285	2.191	3.536	1.515	1.171	0.150
1.289	2.203	3.578	1.520	1.173	0.149
1.293	2.214	3.622	1.524	1.176	0.147
1.297	2.226	3.666	1.528	1.178	0.146
1.301	2.238	3.712	1.533	1.180	0.144
1.305	2.250	3.758	1.537	1.183	0.143
1.309	2.263	3.806	1.542	1.185	0.142
1.313	2.275	3.855	1.546	1.188	0.140
1.317	2.287	3.905	1.550	1.190	0.139
1.321	2.300	3.957	1.555	1.193	0.137
1.325	2.313	4.010	1.559	1.195	0.136
1.329	2.325	4.064	1.563	1.198	0.134
1.333	2.338	4.120	1.568	1.200	0.133
1.337	2.351	4.177	1.572	1.202	0.131
1.341	2.365	4.235	1.577	1.205	0.130
1.345	2.378	4.296	1.581	1.207	0.128
1.349	2.391	4.358	1.586	1.210	0.127
1.353	2.405	4.421	1.590	1.212	0.126
1.357	2.419	4.487	1.594	1.215	0.124
1.361	2.433	4.554	1.599	1.217	0.123
1.365	2.447	4.623	1.603	1.219	0.121
1.369	2.461	4.694	1.608	1.222	0.119
1.373	2.476	4.768	1.612	1.224	0.118
1.377	2.490	4.843	1.617	1.227	0.116
1.381	2.505	4.921	1.621	1.229	0.115
1.385	2.520	5.002	1.626	1.232	0.113
1.389	2.535	5.085	1.631	1.234	0.112
1.393	2.550	5.170	1.635	1.236	0.110
1.397	2.565	5.259	1.640	1.239	0.109
1.401	2.581	5.350	1.644	1.241	
1.405	2.597	5.445	1.649	1.244	
1.409	2.612	5.542	1.653	1.246	
1.413	2.629	5.643	1.658	1.248	
1.417	2.645	5.748	1.663	1.251	
1.421	2.661	5.857	1.667	1.253	
1.425	2.678	5.969	1.672	1.256	
1.429	2.695	6.086	1.677	1.258	
1.433	2.712	6.207	1.681	1.260	
1.437	2.729	6.333	1.686	1.263	
1.441	2.747	6.464	1.691	1.265	
1.445	2.765	6.601	1.695	1.268	
1.449	2.782	6.743	1.700	1.270	
1.453	2.801	6.891	1.705	1.272	
1.457	2.819	7.046	1.709	1.275	
1.461	2.838	7.208	1.714	1.277	
1.465	2.857	7.377	1.719	1.280	
1.469	2.876	7.554	1.724	1.282	
1.473	2.895	7.741	1.728	1.284	
1.477	2.915	7.936	1.733	1.287	
1.481	2.935	8.142	1.738	1.289	
1.485	2.955	8.359	1.743	1.292	
1.489	2.975	8.588	1.748	1.294	
1.493	2.996	8.831	1.753	1.296	
1.497	3.017	9.088	1.757	1.299	
					




==> pics_data/potassium_salts.dat <==
x1	    KCl	    x2	    KNO3	x3	    KI	    x4	    KBr	    x5	    KMnO4
0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000
0.099	0.200	0.101	0.100	0.100	0.180	0.085	0.090	0.050	0.090
0.201	0.320	0.201	0.240	0.200	0.220	0.199	0.280	0.107	0.130
0.301	0.480	0.298	0.350	0.299	0.390	0.303	0.400	0.153	0.180
0.399	0.620	0.402	0.470	0.396	0.480	0.411	0.540	0.200	0.230
0.501	0.760	0.498	0.560	0.496	0.590	0.516	0.710	0.259	0.340
0.600	0.960	0.601	0.660	0.601	0.560	0.522	0.750	0.308	0.360
0.701	1.190	0.701	0.780	0.700	0.800	0.576	0.830	0.342	0.420
0.701	1.110	0.796	0.850	0.811	0.880	0.636	0.870		
0.799	1.280	0.902	1.020	0.901	1.030	0.725	0.950		
0.903	1.450	0.971	1.070	0.987	1.070	0.797	0.990		
0.999	1.530	nan		nan		nan     nan     0.929	1.210	
0.100	0.270	nan		nan		nan     nan     1.047	1.340	


==> pics_data/potassium_salts_fit.dat <==
x	    KCl	    KNO3	KI      KBr     KMnO4
0.001	0.004	0.004	0.004	0.004	0.004
0.005	0.018	0.017	0.017	0.017	0.015
0.009	0.030	0.027	0.027	0.029	0.025
0.013	0.041	0.037	0.037	0.039	0.034
0.017	0.052	0.047	0.047	0.049	0.042
0.021	0.062	0.056	0.056	0.059	0.050
0.025	0.072	0.064	0.064	0.068	0.057
0.029	0.081	0.073	0.073	0.077	0.065
0.033	0.090	0.081	0.081	0.086	0.071
0.037	0.099	0.088	0.088	0.094	0.078
0.041	0.108	0.096	0.096	0.102	0.085
0.045	0.117	0.103	0.104	0.110	0.091
0.049	0.126	0.111	0.111	0.118	0.097
0.053	0.134	0.118	0.118	0.126	0.103
0.057	0.142	0.125	0.125	0.134	0.109
0.061	0.150	0.132	0.132	0.141	0.115
0.065	0.158	0.139	0.139	0.149	0.120
0.069	0.166	0.145	0.145	0.156	0.126
0.073	0.174	0.152	0.152	0.163	0.131
0.077	0.182	0.158	0.158	0.170	0.137
0.081	0.190	0.165	0.165	0.177	0.142
0.085	0.197	0.171	0.171	0.184	0.147
0.089	0.205	0.177	0.177	0.191	0.152
0.093	0.213	0.183	0.183	0.198	0.157
0.097	0.220	0.189	0.189	0.205	0.162
0.101	0.227	0.195	0.195	0.211	0.167
0.105	0.235	0.201	0.201	0.218	0.171
0.109	0.242	0.207	0.207	0.224	0.176
0.113	0.249	0.213	0.213	0.231	0.181
0.117	0.256	0.219	0.219	0.237	0.185
0.121	0.263	0.224	0.224	0.244	0.190
0.125	0.270	0.230	0.230	0.250	0.194
0.129	0.277	0.235	0.236	0.256	0.199
0.133	0.284	0.241	0.241	0.262	0.203
0.137	0.291	0.246	0.247	0.269	0.207
0.141	0.298	0.252	0.252	0.275	0.211
0.145	0.305	0.257	0.257	0.281	0.216
0.149	0.311	0.262	0.263	0.287	0.220
0.153	0.318	0.268	0.268	0.293	0.224
0.157	0.325	0.273	0.273	0.299	0.228
0.161	0.332	0.278	0.278	0.305	0.232
0.165	0.338	0.283	0.284	0.310	0.236
0.169	0.345	0.288	0.289	0.316	0.240
0.173	0.351	0.293	0.294	0.322	0.244
0.177	0.358	0.298	0.299	0.328	0.247
0.181	0.364	0.303	0.304	0.334	0.251
0.185	0.371	0.308	0.309	0.339	0.255
0.189	0.377	0.313	0.314	0.345	0.259
0.193	0.384	0.318	0.319	0.351	0.262
0.197	0.390	0.323	0.323	0.356	0.266
0.201	0.396	0.328	0.328	0.362	0.270
0.205	0.403	0.333	0.333	0.367	0.273
0.209	0.409	0.338	0.338	0.373	0.277
0.213	0.415	0.342	0.343	0.378	0.280
0.217	0.422	0.347	0.347	0.384	0.284
0.221	0.428	0.352	0.352	0.389	0.287
0.225	0.434	0.356	0.357	0.395	0.291
0.229	0.440	0.361	0.361	0.400	0.294
0.233	0.447	0.366	0.366	0.405	0.298
0.237	0.453	0.370	0.370	0.411	0.301
0.241	0.459	0.375	0.375	0.416	0.304
0.245	0.465	0.379	0.380	0.421	0.308
0.249	0.471	0.384	0.384	0.426	0.311
0.253	0.477	0.388	0.388	0.432	0.314
0.257	0.483	0.393	0.393	0.437	0.318
0.261	0.489	0.397	0.397	0.442	0.321
0.265	0.495	0.401	0.402	0.447	0.324
0.269	0.501	0.406	0.406	0.452	0.327
0.273	0.507	0.410	0.410	0.458	0.330
0.277	0.513	0.414	0.415	0.463	0.333
0.281	0.519	0.419	0.419	0.468	0.336
0.285	0.525	0.423	0.423	0.473	0.339
0.289	0.531	0.427	0.428	0.478	0.343
0.293	0.537	0.432	0.432	0.483	0.346
0.297	0.543	0.436	0.436	0.488	0.349
0.301	0.549	0.440	0.440	0.493	0.352
0.305	0.555	0.444	0.445	0.498	0.355
0.309	0.561	0.448	0.449	0.503	0.357
0.313	0.567	0.453	0.453	0.508	0.360
0.317	0.572	0.457	0.457	0.513	0.363
0.321	0.578	0.461	0.461	0.518	0.366
0.325	0.584	0.465	0.465	0.522	0.369
0.329	0.590	0.469	0.469	0.527	0.372
0.333	0.596	0.473	0.473	0.532	0.375
0.337	0.602	0.477	0.477	0.537	0.378
0.341	0.607	0.481	0.481	0.542	0.380
0.345	0.613	0.485	0.485	0.547	0.383
0.349	0.619	0.489	0.489	0.552	0.386
0.353	0.625	0.493	0.493	0.556	0.389
0.357	0.630	0.497	0.497	0.561	0.391
0.361	0.636	0.501	0.501	0.566	0.394
0.365	0.642	0.505	0.505	0.571	0.397
0.369	0.648	0.509	0.509	0.575	0.400
0.373	0.653	0.513	0.513	0.580	0.402
0.377	0.659	0.517	0.517	0.585	0.405
0.381	0.665	0.520	0.521	0.589	0.407
0.385	0.670	0.524	0.525	0.594	0.410
0.389	0.676	0.528	0.529	0.599	0.413
0.393	0.682	0.532	0.532	0.603	0.415
0.397	0.687	0.536	0.536	0.608	0.418
0.401	0.693	0.540	0.540	0.613	0.420
0.405	0.699	0.543	0.544	0.617	0.423
0.409	0.704	0.547	0.547	0.622	0.426
0.413	0.710	0.551	0.551	0.627	0.428
0.417	0.716	0.555	0.555	0.631	0.431
0.421	0.721	0.558	0.559	0.636	0.433
0.425	0.727	0.562	0.562	0.640	0.435
0.429	0.732	0.566	0.566	0.645	0.438
0.433	0.738	0.569	0.570	0.649	0.440
0.437	0.744	0.573	0.573	0.654	0.443
0.441	0.749	0.577	0.577	0.659	0.445
0.445	0.755	0.580	0.581	0.663	0.448
0.449	0.760	0.584	0.584	0.668	0.450
0.453	0.766	0.588	0.588	0.672	0.452
0.457	0.772	0.591	0.592	0.677	0.455
0.461	0.777	0.595	0.595	0.681	0.457
0.465	0.783	0.599	0.599	0.685	0.460
0.469	0.788	0.602	0.602	0.690	0.462
0.473	0.794	0.606	0.606	0.694	0.464
0.477	0.799	0.609	0.610	0.699	0.467
0.481	0.805	0.613	0.613	0.703	0.469
0.485	0.811	0.616	0.617	0.708	0.471
0.489	0.816	0.620	0.620	0.712	0.473
0.493	0.822	0.623	0.624	0.716	0.476
0.497	0.827	0.627	0.627	0.721	0.478
0.501	0.833	0.630	0.631	0.725	0.480
0.505	0.838	0.634	0.634	0.730	0.482
0.509	0.844	0.637	0.638	0.734	0.485
0.513	0.849	0.641	0.641	0.738	0.487
0.517	0.855	0.644	0.645	0.743	0.489
0.521	0.861	0.648	0.648	0.747	0.491
0.525	0.866	0.651	0.652	0.751	0.493
0.529	0.872	0.655	0.655	0.756	0.496
0.533	0.877	0.658	0.658	0.760	0.498
0.537	0.883	0.661	0.662	0.764	0.500
0.541	0.888	0.665	0.665	0.769	0.502
0.545	0.894	0.668	0.669	0.773	0.504
0.549	0.899	0.672	0.672	0.777	0.506
0.553	0.905	0.675	0.675	0.782	0.509
0.557	0.910	0.678	0.679	0.786	0.511
0.561	0.916	0.682	0.682	0.790	0.513
0.565	0.922	0.685	0.685	0.795	0.515
0.569	0.927	0.688	0.689	0.799	0.517
0.573	0.933	0.692	0.692	0.803	0.519
0.577	0.938	0.695	0.695	0.807	0.521
0.581	0.944	0.698	0.699	0.812	0.523
0.585	0.949	0.702	0.702	0.816	0.525
0.589	0.955	0.705	0.705	0.820	0.527
0.593	0.960	0.708	0.709	0.824	0.529
0.597	0.966	0.711	0.712	0.828	0.531
0.601	0.971	0.715	0.715	0.833	0.533
0.605	0.977	0.718	0.718	0.837	0.535
0.609	0.983	0.721	0.722	0.841	0.537
0.613	0.988	0.724	0.725	0.845	0.539
0.617	0.994	0.728	0.728	0.850	0.541
0.621	0.999	0.731	0.731	0.854	0.543
0.625	1.005	0.734	0.734	0.858	0.545
0.629	1.010	0.737	0.738	0.862	0.547
0.633	1.016	0.741	0.741	0.866	0.549
0.637	1.021	0.744	0.744	0.870	0.551
0.641	1.027	0.747	0.747	0.875	0.553
0.645	1.033	0.750	0.750	0.879	0.555
0.649	1.038	0.753	0.754	0.883	0.557
0.653	1.044	0.757	0.757	0.887	0.559
0.657	1.049	0.760	0.760	0.891	0.561
0.661	1.055	0.763	0.763	0.895	0.562
0.665	1.061	0.766	0.766	0.899	0.564
0.669	1.066	0.769	0.769	0.904	0.566
0.673	1.072	0.772	0.773	0.908	0.568
0.677	1.077	0.775	0.776	0.912	0.570
0.681	1.083	0.779	0.779	0.916	0.572
0.685	1.089	0.782	0.782	0.920	0.574
0.689	1.094	0.785	0.785	0.924	0.575
0.693	1.100	0.788	0.788	0.928	0.577
0.697	1.106	0.791	0.791	0.932	0.579
0.701	1.111	0.794	0.794	0.937	0.581
0.705	1.117	0.797	0.797	0.941	0.583
0.709	1.123	0.800	0.800	0.945	0.585
0.713	1.128	0.803	0.803	0.949	0.586
0.717	1.134	0.806	0.807	0.953	0.588
0.721	1.140	0.809	0.810	0.957	0.590
0.725	1.145	0.812	0.813	0.961	0.592
0.729	1.151	0.815	0.816	0.965	0.593
0.733	1.157	0.818	0.819	0.969	0.595
0.737	1.162	0.822	0.822	0.973	0.597
0.741	1.168	0.825	0.825	0.977	0.599
0.745	1.174	0.828	0.828	0.981	0.600
0.749	1.180	0.831	0.831	0.985	0.602
0.753	1.185	0.834	0.834	0.990	0.604
0.757	1.191	0.837	0.837	0.994	0.606
0.761	1.197	0.840	0.840	0.998	0.607
0.765	1.203	0.843	0.843	1.002	0.609
0.769	1.208	0.846	0.846	1.006	0.611
0.773	1.214	0.849	0.849	1.010	0.613
0.777	1.220	0.852	0.852	1.014	0.614
0.781	1.226	0.855	0.855	1.018	0.616
0.785	1.232	0.857	0.858	1.022	0.618
0.789	1.237	0.860	0.861	1.026	0.619
0.793	1.243	0.863	0.864	1.030	0.621
0.797	1.249	0.866	0.866	1.034	0.623
0.801	1.255	0.869	0.869	1.038	0.624
0.805	1.261	0.872	0.872	1.042	0.626
0.809	1.267	0.875	0.875	1.046	0.628
0.813	1.273	0.878	0.878	1.050	0.629
0.817	1.279	0.881	0.881	1.054	0.631
0.821	1.284	0.884	0.884	1.058	0.632
0.825	1.290	0.887	0.887	1.062	0.634
0.829	1.296	0.890	0.890	1.066	0.636
0.833	1.302	0.893	0.893	1.070	0.637
0.837	1.308	0.896	0.896	1.074	0.639
0.841	1.314	0.898	0.898	1.078	0.641
0.845	1.320	0.901	0.901	1.082	0.642
0.849	1.326	0.904	0.904	1.086	0.644
0.853	1.332	0.907	0.907	1.090	0.645
0.857	1.338	0.910	0.910	1.094	0.647
0.861	1.344	0.913	0.913	1.098	0.649
0.865	1.350	0.916	0.916	1.102	0.650
0.869	1.356	0.919	0.919	1.106	0.652
0.873	1.362	0.921	0.921	1.110	0.653
0.877	1.369	0.924	0.924	1.114	0.655
0.881	1.375	0.927	0.927	1.118	0.656
0.885	1.381	0.930	0.930	1.122	0.658
0.889	1.387	0.933	0.933	1.126	0.659
0.893	1.393	0.936	0.936	1.130	0.661
0.897	1.399	0.938	0.938	1.134	0.663
0.901	1.405	0.941	0.941	1.138	0.664
0.905	1.412	0.944	0.944	1.142	0.666
0.909	1.418	0.947	0.947	1.146	0.667
0.913	1.424	0.950	0.950	1.150	0.669
0.917	1.430	0.952	0.952	1.154	0.670
0.921	1.437	0.955	0.955	1.158	0.672
0.925	1.443	0.958	0.958	1.162	0.673
0.929	1.449	0.961	0.961	1.166	0.675
0.933	1.456	0.964	0.964	1.170	0.676
0.937	1.462	0.966	0.966	1.174	0.678
0.941	1.468	0.969	0.969	1.178	0.679
0.945	1.475	0.972	0.972	1.182	0.681
0.949	1.481	0.975	0.975	1.186	0.682
0.953	1.488	0.978	0.977	1.190	0.684
0.957	1.494	0.980	0.980	1.194	0.685
0.961	1.501	0.983	0.983	1.198	0.686
0.965	1.507	0.986	0.986	1.202	0.688
0.969	1.514	0.989	0.988	1.206	0.689
0.973	1.520	0.991	0.991	1.210	0.691
0.977	1.527	0.994	0.994	1.214	0.692
0.981	1.533	0.997	0.997	1.218	0.694
0.985	1.540	0.999	0.999	1.222	0.695
0.989	1.546	1.002	1.002	1.226	0.697
0.993	1.553	1.005	1.005	1.230	0.698
0.997	1.560	1.008	1.008	1.234	0.699
1.001	1.566	1.010	1.010	1.237	0.701
1.005	1.573	1.013	1.013	1.241	0.702
1.009	1.580	1.016	1.016	1.245	0.704
1.013	1.587	1.019	1.018	1.249	0.705
1.017	1.593	1.021	1.021	1.253	0.706
1.021	1.600	1.024	1.024	1.257	0.708
1.025	1.607	1.027	1.026	1.261	0.709
1.029	1.614	1.029	1.029	1.265	0.711
1.033	1.621	1.032	1.032	1.269	0.712
1.037	1.628	1.035	1.034	1.273	0.713
1.041	1.635	1.037	1.037	1.277	0.715
1.045	1.642	1.040	1.040	1.281	0.716
1.049	1.649	1.043	1.043	1.285	0.718
1.053	1.656	1.045	1.045	1.289	0.719
1.057	1.663	1.048	1.048	1.293	0.720
1.061	1.670	1.051	1.051	1.297	0.722
1.065	1.677	1.053	1.053	1.301	0.723
1.069	1.684	1.056	1.056	1.305	0.724
1.073	1.691	1.059	1.058	1.309	0.726
1.077	1.699	1.061	1.061	1.313	0.727
1.081	1.706	1.064	1.064	1.317	0.728
1.085	1.713	1.067	1.066	1.321	0.730
1.089	1.721	1.069	1.069	1.325	0.731
1.093	1.728	1.072	1.072	1.329	0.732
1.097	1.735	1.075	1.074	1.333	0.734
1.101	1.743	1.077	1.077	1.337	0.735
1.105	1.750	1.080	1.080	1.341	0.736
1.109	1.758	1.083	1.082	1.345	0.738
1.113	1.765	1.085	1.085	1.349	0.739
1.117	1.773	1.088	1.087	1.353	0.740
1.121	1.780	1.090	1.090	1.357	0.742
1.125	1.788	1.093	1.093	1.361	0.743
1.129	1.796	1.096	1.095	1.365	0.744
1.133	1.803	1.098	1.098	1.369	0.745
1.137	1.811	1.101	1.100	1.373	0.747
1.141	1.819	1.104	1.103	1.377	0.748
1.145	1.827	1.106	1.106	1.381	0.749
1.149	1.835	1.109	1.108	1.385	0.751
1.153	1.842	1.111	1.111	1.389	0.752
1.157	1.850	1.114	1.113	1.393	0.753
1.161	1.858	1.117	1.116	1.398	0.754
1.165	1.866	1.119	1.119	1.402	0.756
1.169	1.875	1.122	1.121	1.406	0.757
1.173	1.883	1.124	1.124	1.410	0.758
1.177	1.891	1.127	1.126	1.414	0.759
1.181	1.899	1.129	1.129	1.418	0.761
1.185	1.907	1.132	1.131	1.422	0.762
1.189	1.916	1.135	1.134	1.426	0.763
1.193	1.924	1.137	1.137	1.430	0.764
1.197	1.932	1.140	1.139	1.434	0.766
1.201	1.941	1.142	1.142	1.438	0.767
1.205	1.949	1.145	1.144	1.442	0.768
1.209	1.958	1.147	1.147	1.446	0.769
1.213	1.967	1.150	1.149	1.450	0.771
1.217	1.975	1.153	1.152	1.454	0.772
1.221	1.984	1.155	1.154	1.458	0.773
1.225	1.993	1.158	1.157	1.462	0.774
1.229	2.001	1.160	1.160	1.467	0.776
1.233	2.010	1.163	1.162	1.471	0.777
1.237	2.019	1.165	1.165	1.475	0.778
1.241	2.028	1.168	1.167	1.479	0.779
1.245	2.037	1.170	1.170	1.483	0.780
1.249	2.046	1.173	1.172	1.487	0.782
1.253	2.056	1.175	1.175	1.491	0.783
1.257	2.065	1.178	1.177	1.495	0.784
1.261	2.074	1.181	1.180	1.499	0.785
1.265	2.083	1.183	1.182	1.504	0.786
1.269	2.093	1.186	1.185	1.508	0.788
1.273	2.102	1.188	1.187	1.512	0.789
1.277	2.112	1.191	1.190	1.516	0.790
1.281	2.121	1.193	1.192	1.520	0.791
1.285	2.131	1.196	1.195	1.524	0.792
1.289	2.141	1.198	1.197	1.528	0.793
1.293	2.151	1.201	1.200	1.533	0.795
1.297	2.161	1.203	1.202	1.537	0.796
1.301	2.170	1.206	1.205	1.541	0.797
1.305	2.180	1.208	1.207	1.545	0.798
1.309	2.191	1.211	1.210	1.549	0.799
1.313	2.201	1.213	1.212	1.553	0.800
1.317	2.211	1.216	1.215	1.558	0.802
1.321	2.221	1.218	1.217	1.562	0.803
1.325	2.232	1.221	1.220	1.566	0.804
1.329	2.242	1.223	1.222	1.570	0.805
1.333	2.253	1.226	1.225	1.574	0.806
1.337	2.263	1.228	1.227	1.579	0.807
1.341	2.274	1.231	1.230	1.583	0.808
1.345	2.285	1.233	1.232	1.587	0.810
1.349	2.296	1.236	1.235	1.591	0.811
1.353	2.307	1.238	1.237	1.595	0.812
1.357	2.318	1.241	1.240	1.600	0.813
1.361	2.329	1.243	1.242	1.604	0.814
1.365	2.340	1.246	1.244	1.608	0.815
1.369	2.351	1.248	1.247	1.612	0.816
1.373	2.363	1.251	1.249	1.617	0.817
1.377	2.374	1.253	1.252	1.621	0.819
1.381	2.386	1.255	1.254	1.625	0.820
1.385	2.398	1.258	1.257	1.629	0.821
1.389	2.409	1.260	1.259	1.634	0.822
1.393	2.421	1.263	1.262	1.638	0.823
1.397	2.433	1.265	1.264	1.642	0.824
1.401	2.445	1.268	1.267	1.647	0.825
1.405	2.458	1.270	1.269	1.651	0.826
1.409	2.470	1.273	1.271	1.655	0.827
1.413	2.482	1.275	1.274	1.660	0.828
1.417	2.495	1.278	1.276	1.664	0.830
1.421	2.508	1.280	1.279	1.668	0.831
1.425	2.520	1.282	1.281	1.673	0.832
1.429	2.533	1.285	1.284	1.677	0.833
1.433	2.546	1.287	1.286	1.681	0.834
1.437	2.559	1.290	1.288	1.686	0.835
1.441	2.572	1.292	1.291	1.690	0.836
1.445	2.586	1.295	1.293	1.694	0.837
1.449	2.599	1.297	1.296	1.699	0.838
1.453	2.613	1.300	1.298	1.703	0.839
1.457	2.627	1.302	1.301	1.707	0.840
1.461	2.641	1.304	1.303	1.712	0.841
1.465	2.655	1.307	1.305	1.716	0.842
1.469	2.669	1.309	1.308	1.721	0.844
1.473	2.683	1.312	1.310	1.725	0.845
1.477	2.697	1.314	1.313	1.730	0.846
1.481	2.712	1.317	1.315	1.734	0.847
1.485	2.727	1.319	1.317	1.738	0.848
1.489	2.741	1.321	1.320	1.743	0.849
1.493	2.756	1.324	1.322	1.747	0.850
1.497	2.772	1.326	1.325	1.752	0.851


==> pics_data/sodium_salts.dat <==
x1	    NaMnO4	x2	    NaClO3	x3	    NaBrO3	x4	    NaIO3
0       0       0       0       0       0       0       0
0.050	0.080	0.091	0.180	0.100	0.110	0.044	0.070
0.093	0.130	0.202	0.290	0.199	0.340	0.101	0.220
0.100	0.130	0.303	0.430	0.298	0.510	0.151	0.220
0.149	0.220	0.393	0.540	0.395	0.640	0.194	0.350
0.181	0.310	0.464	0.640	0.498	0.800	0.244	0.370
0.247	0.420	0.550	0.700	0.559	0.840	0.286	0.540
0.247	0.420	0.612	0.780	0.703	1.120	0.343	0.590
0.298	0.450	0.663	0.800	0.813	1.200	0.392	0.730
0.301	0.520	0.781	0.970	0.863	1.290	0.435	0.810
0.354	0.530	0.850	0.960	1.017	1.400	0.499	0.940
0.398	0.650	0.910	1.000				
0.398	0.580	0.947	1.040				
0.446	0.720	0.996	1.130				
0.458	0.740						
0.499	0.780						
							


==> pics_data/sodium_salts_fit.dat <==
x	    NaNO3   NaMnO4	NaClO3	NaBrO3	NaIO3   
0.001	0.004	0.004	0.004	0.004	0.004
0.005	0.017	0.017	0.017	0.018	0.018
0.009	0.028	0.029	0.028	0.029	0.030
0.013	0.038	0.039	0.038	0.040	0.041
0.017	0.047	0.049	0.047	0.050	0.052
0.021	0.056	0.059	0.056	0.060	0.062
0.025	0.065	0.068	0.065	0.069	0.072
0.029	0.073	0.077	0.074	0.078	0.081
0.033	0.081	0.086	0.082	0.087	0.091
0.037	0.089	0.094	0.090	0.096	0.100
0.041	0.097	0.103	0.098	0.104	0.109
0.045	0.104	0.111	0.105	0.113	0.118
0.049	0.112	0.119	0.113	0.121	0.126
0.053	0.119	0.127	0.120	0.129	0.135
0.057	0.126	0.134	0.127	0.137	0.143
0.061	0.133	0.142	0.134	0.144	0.152
0.065	0.140	0.149	0.141	0.152	0.160
0.069	0.147	0.157	0.148	0.160	0.168
0.073	0.153	0.164	0.155	0.167	0.176
0.077	0.160	0.171	0.162	0.175	0.184
0.081	0.167	0.178	0.168	0.182	0.192
0.085	0.173	0.185	0.175	0.189	0.200
0.089	0.179	0.192	0.181	0.196	0.207
0.093	0.185	0.199	0.188	0.203	0.215
0.097	0.192	0.206	0.194	0.210	0.222
0.101	0.198	0.213	0.200	0.217	0.230
0.105	0.204	0.220	0.206	0.224	0.237
0.109	0.210	0.226	0.212	0.231	0.245
0.113	0.216	0.233	0.218	0.238	0.252
0.117	0.222	0.239	0.224	0.245	0.260
0.121	0.227	0.246	0.230	0.251	0.267
0.125	0.233	0.252	0.236	0.258	0.274
0.129	0.239	0.259	0.242	0.264	0.281
0.133	0.244	0.265	0.247	0.271	0.288
0.137	0.250	0.271	0.253	0.277	0.296
0.141	0.256	0.277	0.259	0.284	0.303
0.145	0.261	0.284	0.264	0.290	0.310
0.149	0.266	0.290	0.270	0.297	0.317
0.153	0.272	0.296	0.275	0.303	0.324
0.157	0.277	0.302	0.281	0.309	0.331
0.161	0.283	0.308	0.286	0.315	0.338
0.165	0.288	0.314	0.292	0.322	0.344
0.169	0.293	0.320	0.297	0.328	0.351
0.173	0.298	0.326	0.302	0.334	0.358
0.177	0.303	0.332	0.308	0.340	0.365
0.181	0.309	0.338	0.313	0.346	0.372
0.185	0.314	0.343	0.318	0.352	0.378
0.189	0.319	0.349	0.323	0.358	0.385
0.193	0.324	0.355	0.329	0.364	0.392
0.197	0.329	0.361	0.334	0.370	0.399
0.201	0.334	0.366	0.339	0.376	0.405
0.205	0.339	0.372	0.344	0.382	0.412
0.209	0.344	0.378	0.349	0.388	0.419
0.213	0.349	0.383	0.354	0.394	0.425
0.217	0.353	0.389	0.359	0.400	0.432
0.221	0.358	0.395	0.364	0.406	0.438
0.225	0.363	0.400	0.369	0.411	0.445
0.229	0.368	0.406	0.374	0.417	0.452
0.233	0.373	0.411	0.378	0.423	0.458
0.237	0.377	0.417	0.383	0.429	0.465
0.241	0.382	0.422	0.388	0.434	0.471
0.245	0.387	0.428	0.393	0.440	0.478
0.249	0.391	0.433	0.398	0.446	0.484
0.253	0.396	0.438	0.402	0.451	0.491
0.257	0.401	0.444	0.407	0.457	0.497
0.261	0.405	0.449	0.412	0.463	0.503
0.265	0.410	0.455	0.416	0.468	0.510
0.269	0.414	0.460	0.421	0.474	0.516
0.273	0.419	0.465	0.426	0.479	0.523
0.277	0.423	0.470	0.430	0.485	0.529
0.281	0.428	0.476	0.435	0.491	0.536
0.285	0.432	0.481	0.440	0.496	0.542
0.289	0.437	0.486	0.444	0.502	0.548
0.293	0.441	0.491	0.449	0.507	0.555
0.297	0.445	0.497	0.453	0.513	0.561
0.301	0.450	0.502	0.458	0.518	0.567
0.305	0.454	0.507	0.462	0.523	0.574
0.309	0.459	0.512	0.467	0.529	0.580
0.313	0.463	0.517	0.471	0.534	0.587
0.317	0.467	0.523	0.475	0.540	0.593
0.321	0.471	0.528	0.480	0.545	0.599
0.325	0.476	0.533	0.484	0.551	0.606
0.329	0.480	0.538	0.489	0.556	0.612
0.333	0.484	0.543	0.493	0.561	0.618
0.337	0.488	0.548	0.497	0.567	0.625
0.341	0.493	0.553	0.502	0.572	0.631
0.345	0.497	0.558	0.506	0.577	0.637
0.349	0.501	0.563	0.510	0.583	0.644
0.353	0.505	0.568	0.515	0.588	0.650
0.357	0.509	0.573	0.519	0.593	0.656
0.361	0.513	0.578	0.523	0.598	0.663
0.365	0.518	0.583	0.527	0.604	0.669
0.369	0.522	0.588	0.532	0.609	0.675
0.373	0.526	0.593	0.536	0.614	0.682
0.377	0.530	0.598	0.540	0.620	0.688
0.381	0.534	0.603	0.544	0.625	0.694
0.385	0.538	0.608	0.548	0.630	0.701
0.389	0.542	0.613	0.553	0.635	0.707
0.393	0.546	0.618	0.557	0.640	0.713
0.397	0.550	0.623	0.561	0.646	0.720
0.401	0.554	0.627	0.565	0.651	0.726
0.405	0.558	0.632	0.569	0.656	0.732
0.409	0.562	0.637	0.573	0.661	0.739
0.413	0.566	0.642	0.577	0.666	0.745
0.417	0.570	0.647	0.581	0.672	0.751
0.421	0.574	0.652	0.585	0.677	0.758
0.425	0.578	0.657	0.589	0.682	0.764
0.429	0.581	0.661	0.593	0.687	0.771
0.433	0.585	0.666	0.597	0.692	0.777
0.437	0.589	0.671	0.601	0.697	0.783
0.441	0.593	0.676	0.605	0.703	0.790
0.445	0.597	0.681	0.609	0.708	0.796
0.449	0.601	0.685	0.613	0.713	0.803
0.453	0.605	0.690	0.617	0.718	0.809
0.457	0.608	0.695	0.621	0.723	0.816
0.461	0.612	0.700	0.625	0.728	0.822
0.465	0.616	0.704	0.629	0.733	0.829
0.469	0.620	0.709	0.633	0.738	0.835
0.473	0.624	0.714	0.637	0.743	0.842
0.477	0.627	0.719	0.641	0.749	0.848
0.481	0.631	0.723	0.645	0.754	0.855
0.485	0.635	0.728	0.649	0.759	0.861
0.489	0.639	0.733	0.653	0.764	0.868
0.493	0.642	0.738	0.657	0.769	0.874
0.497	0.646	0.742	0.660	0.774	0.881
0.501	0.650	0.747	0.664	0.779	0.888
0.505	0.653	0.752	0.668	0.784	0.894
0.509	0.657	0.756	0.672	0.789	0.901
0.513	0.661	0.761	0.676	0.794	0.907
0.517	0.664	0.766	0.680	0.799	0.914
0.521	0.668	0.770	0.683	0.804	0.921
0.525	0.672	0.775	0.687	0.809	0.928
0.529	0.675	0.780	0.691	0.815	0.934
0.533	0.679	0.784	0.695	0.820	0.941
0.537	0.683	0.789	0.699	0.825	0.948
0.541	0.686	0.794	0.702	0.830	0.955
0.545	0.690	0.798	0.706	0.835	0.961
0.549	0.694	0.803	0.710	0.840	0.968
0.553	0.697	0.808	0.714	0.845	0.975
0.557	0.701	0.812	0.717	0.850	0.982
0.561	0.704	0.817	0.721	0.855	0.989
0.565	0.708	0.822	0.725	0.860	0.996
0.569	0.711	0.826	0.729	0.865	1.003
0.573	0.715	0.831	0.732	0.870	1.010
0.577	0.719	0.835	0.736	0.875	1.017
0.581	0.722	0.840	0.740	0.880	1.024
0.585	0.726	0.845	0.743	0.885	1.031
0.589	0.729	0.849	0.747	0.890	1.038
0.593	0.733	0.854	0.751	0.895	1.045
0.597	0.736	0.859	0.754	0.900	1.052
0.601	0.740	0.863	0.758	0.905	1.060
0.605	0.743	0.868	0.762	0.910	1.067
0.609	0.747	0.872	0.765	0.916	1.074
0.613	0.750	0.877	0.769	0.921	1.082
0.617	0.754	0.882	0.773	0.926	1.089
0.621	0.757	0.886	0.776	0.931	1.096
0.625	0.761	0.891	0.780	0.936	1.104
0.629	0.764	0.895	0.783	0.941	1.111
0.633	0.767	0.900	0.787	0.946	1.119
0.637	0.771	0.904	0.791	0.951	1.126
0.641	0.774	0.909	0.794	0.956	1.134
0.645	0.778	0.914	0.798	0.961	1.141
0.649	0.781	0.918	0.801	0.966	1.149
0.653	0.785	0.923	0.805	0.971	1.157
0.657	0.788	0.927	0.809	0.976	1.164
0.661	0.791	0.932	0.812	0.981	1.172
0.665	0.795	0.937	0.816	0.987	1.180
0.669	0.798	0.941	0.819	0.992	1.188
0.673	0.801	0.946	0.823	0.997	1.196
0.677	0.805	0.950	0.826	1.002	1.204
0.681	0.808	0.955	0.830	1.007	1.212
0.685	0.812	0.959	0.833	1.012	1.220
0.689	0.815	0.964	0.837	1.017	1.228
0.693	0.818	0.969	0.840	1.022	1.237
0.697	0.822	0.973	0.844	1.027	1.245
0.701	0.825	0.978	0.848	1.033	1.253
0.705	0.828	0.982	0.851	1.038	1.262
0.709	0.832	0.987	0.855	1.043	1.270
0.713	0.835	0.991	0.858	1.048	1.278
0.717	0.838	0.996	0.862	1.053	1.287
0.721	0.842	1.001	0.865	1.058	1.296
0.725	0.845	1.005	0.868	1.063	1.304
0.729	0.848	1.010	0.872	1.069	1.313
0.733	0.852	1.014	0.875	1.074	1.322
0.737	0.855	1.019	0.879	1.079	1.331
0.741	0.858	1.024	0.882	1.084	1.340
0.745	0.861	1.028	0.886	1.089	1.349
0.749	0.865	1.033	0.889	1.095	1.358
0.753	0.868	1.037	0.893	1.100	1.368
0.757	0.871	1.042	0.896	1.105	1.377
0.761	0.874	1.047	0.900	1.110	1.386
0.765	0.878	1.051	0.903	1.116	1.396
0.769	0.881	1.056	0.907	1.121	1.405
0.773	0.884	1.060	0.910	1.126	1.415
0.777	0.887	1.065	0.913	1.131	1.425
0.781	0.891	1.070	0.917	1.137	1.435
0.785	0.894	1.074	0.920	1.142	1.445
0.789	0.897	1.079	0.924	1.147	1.455
0.793	0.900	1.083	0.927	1.152	1.465
0.797	0.904	1.088	0.930	1.158	1.475
0.801	0.907	1.093	0.934	1.163	1.485
0.805	0.910	1.097	0.937	1.168	1.496
0.809	0.913	1.102	0.941	1.174	1.506
0.813	0.916	1.107	0.944	1.179	1.517
0.817	0.920	1.111	0.947	1.184	1.528
0.821	0.923	1.116	0.951	1.190	1.539
0.825	0.926	1.120	0.954	1.195	1.550
0.829	0.929	1.125	0.958	1.201	1.561
0.833	0.932	1.130	0.961	1.206	1.572
0.837	0.936	1.134	0.964	1.211	1.584
0.841	0.939	1.139	0.968	1.217	1.595
0.845	0.942	1.144	0.971	1.222	1.607
0.849	0.945	1.148	0.974	1.228	1.619
0.853	0.948	1.153	0.978	1.233	1.631
0.857	0.951	1.158	0.981	1.239	1.643
0.861	0.955	1.162	0.984	1.244	1.655
0.865	0.958	1.167	0.988	1.250	1.668
0.869	0.961	1.172	0.991	1.255	1.681
0.873	0.964	1.177	0.995	1.261	1.693
0.877	0.967	1.181	0.998	1.266	1.706
0.881	0.970	1.186	1.001	1.272	1.719
0.885	0.973	1.191	1.005	1.277	1.733
0.889	0.977	1.195	1.008	1.283	1.746
0.893	0.980	1.200	1.011	1.289	1.760
0.897	0.983	1.205	1.015	1.294	1.774
0.901	0.986	1.210	1.018	1.300	1.788
0.905	0.989	1.214	1.021	1.306	1.802
0.909	0.992	1.219	1.025	1.311	1.817
0.913	0.995	1.224	1.028	1.317	1.831
0.917	0.998	1.229	1.031	1.323	1.846
0.921	1.002	1.233	1.034	1.328	1.861
0.925	1.005	1.238	1.038	1.334	1.877
0.929	1.008	1.243	1.041	1.340	1.892
0.933	1.011	1.248	1.044	1.346	1.908
0.937	1.014	1.253	1.048	1.352	1.924
0.941	1.017	1.257	1.051	1.357	1.940
0.945	1.020	1.262	1.054	1.363	1.957
0.949	1.023	1.267	1.058	1.369	1.974
0.953	1.026	1.272	1.061	1.375	1.991
0.957	1.029	1.277	1.064	1.381	2.008
0.961	1.032	1.282	1.067	1.387	2.026
0.965	1.035	1.286	1.071	1.393	2.044
0.969	1.039	1.291	1.074	1.399	2.063
0.973	1.042	1.296	1.077	1.405	2.081
0.977	1.045	1.301	1.081	1.411	2.100
0.981	1.048	1.306	1.084	1.417	2.120
0.985	1.051	1.311	1.087	1.423	2.139
0.989	1.054	1.316	1.090	1.429	2.159
0.993	1.057	1.321	1.094	1.435	2.180
0.997	1.060	1.326	1.097	1.441	2.200
1.001	1.063	1.331	1.100	1.447	2.221
1.005	1.066	1.336	1.104	1.454	2.243
1.009	1.069	1.340	1.107	1.460	2.265
1.013	1.072	1.345	1.110	1.466	2.287
1.017	1.075	1.350	1.113	1.472	2.310
1.021	1.078	1.355	1.117	1.478	2.333
1.025	1.081	1.360	1.120	1.485	2.357
1.029	1.084	1.365	1.123	1.491	2.381
1.033	1.087	1.371	1.126	1.498	2.406
1.037	1.090	1.376	1.130	1.504	2.431
1.041	1.093	1.381	1.133	1.510	2.457
1.045	1.096	1.386	1.136	1.517	2.483
1.049	1.099	1.391	1.139	1.523	2.510
1.053	1.102	1.396	1.143	1.530	2.537
1.057	1.105	1.401	1.146	1.536	2.565
1.061	1.108	1.406	1.149	1.543	2.594
1.065	1.111	1.411	1.153	1.550	2.623
1.069	1.114	1.416	1.156	1.556	2.653
1.073	1.117	1.422	1.159	1.563	2.684
1.077	1.120	1.427	1.162	1.570	2.715
1.081	1.123	1.432	1.166	1.576	2.747
1.085	1.126	1.437	1.169	1.583	2.780
1.089	1.129	1.442	1.172	1.590	2.813
1.093	1.132	1.448	1.175	1.597	2.848
1.097	1.135	1.453	1.179	1.604	2.883
1.101	1.138	1.458	1.182	1.610	2.919
1.105	1.141	1.463	1.185	1.617	2.956
1.109	1.144	1.469	1.188	1.624	2.993
1.113	1.147	1.474	1.191	1.631	3.032
1.117	1.150	1.479	1.195	1.639	3.072
1.121	1.153	1.485	1.198	1.646	3.113
1.125	1.156	1.490	1.201	1.653	3.155
1.129	1.159	1.495	1.204	1.660	3.198
1.133	1.162	1.501	1.208	1.667	3.242
1.137	1.165	1.506	1.211	1.674	3.287
1.141	1.168	1.511	1.214	1.682	3.334
1.145	1.171	1.517	1.217	1.689	3.382
1.149	1.174	1.522	1.221	1.697	3.431
1.153	1.177	1.528	1.224	1.704	3.481
1.157	1.180	1.533	1.227	1.712	3.533
1.161	1.183	1.539	1.230	1.719	3.587
1.165	1.186	1.544	1.234	1.727	3.642
1.169	1.189	1.550	1.237	1.734	3.699
1.173	1.192	1.555	1.240	1.742	3.758
1.177	1.195	1.561	1.243	1.750	3.818
1.181	1.198	1.567	1.247	1.757	3.880
1.185	1.201	1.572	1.250	1.765	3.945
1.189	1.204	1.578	1.253	1.773	4.011
1.193	1.207	1.584	1.256	1.781	4.080
1.197	1.210	1.589	1.260	1.789	4.150
1.201	1.213	1.595	1.263	1.797	4.224
1.205	1.216	1.601	1.266	1.805	4.299
1.209	1.219	1.607	1.269	1.813	4.378
1.213	1.222	1.612	1.273	1.822	4.459
1.217	1.225	1.618	1.276	1.830	4.543
1.221	1.228	1.624	1.279	1.838	4.630
1.225	1.230	1.630	1.282	1.847	4.721
1.229	1.233	1.636	1.285	1.855	4.815
1.233	1.236	1.642	1.289	1.864	4.912
1.237	1.239	1.647	1.292	1.872	5.014
1.241	1.242	1.653	1.295	1.881	5.120
1.245	1.245	1.659	1.298	1.889	5.230
1.249	1.248	1.665	1.302	1.898	5.344
1.253	1.251	1.671	1.305	1.907	5.464
1.257	1.254	1.677	1.308	1.916	5.589
1.261	1.257	1.683	1.311	1.925	5.719
1.265	1.260	1.690	1.315	1.934	5.856
1.269	1.263	1.696	1.318	1.943	5.999
1.273	1.266	1.702	1.321	1.952	6.149
1.277	1.269	1.708	1.324	1.961	6.307
1.281	1.272	1.714	1.328	1.971	6.473
1.285	1.275	1.720	1.331	1.980	6.648
1.289	1.278	1.727	1.334	1.990	6.833
1.293	1.281	1.733	1.338	1.999	7.029
1.297	1.283	1.739	1.341	2.009	7.236
1.301	1.286	1.746	1.344	2.019	
1.305	1.289	1.752	1.347	2.028	
1.309	1.292	1.758	1.351	2.038	
1.313	1.295	1.765	1.354	2.048	
1.317	1.298	1.771	1.357	2.058	
1.321	1.301	1.778	1.360	2.068	
1.325	1.304	1.784	1.364	2.079	
1.329	1.307	1.791	1.367	2.089	
1.333	1.310	1.798	1.370	2.099	
1.337	1.313	1.804	1.373	2.110	
1.341	1.316	1.811	1.377	2.120	
1.345	1.319	1.818	1.380	2.131	
1.349	1.322	1.824	1.383	2.142	
1.353	1.325	1.831	1.387	2.153	
1.357	1.328	1.838	1.390	2.164	
1.361	1.330	1.845	1.393	2.175	
1.365	1.333	1.852	1.396	2.186	
1.369	1.336	1.859	1.400	2.197	
1.373	1.339	1.866	1.403	2.209	
1.377	1.342	1.873	1.406	2.220	
1.381	1.345	1.880	1.410	2.232	
1.385	1.348	1.887	1.413	2.244	
1.389	1.351	1.894	1.416	2.256	
1.393	1.354	1.901	1.419	2.268	
1.397	1.357	1.908	1.423	2.280	
1.401	1.360	1.916	1.426	2.292	
1.405	1.363	1.923	1.429	2.304	
1.409	1.366	1.930	1.433	2.317	
1.413	1.369	1.938	1.436	2.330	
1.417	1.372	1.945	1.439	2.342	
1.421	1.375	1.952	1.443	2.355	
1.425	1.377	1.960	1.446	2.368	
1.429	1.380	1.968	1.449	2.381	
1.433	1.383	1.975	1.453	2.395	
1.437	1.386	1.983	1.456	2.408	
1.441	1.389	1.991	1.459	2.422	
1.445	1.392	1.998	1.463	2.435	
1.449	1.395	2.006	1.466	2.449	
1.453	1.398	2.014	1.469	2.463	
1.457	1.401	2.022	1.473	2.478	
1.461	1.404	2.030	1.476	2.492	
1.465	1.407	2.038	1.479	2.506	
1.469	1.410	2.046	1.483	2.521	
1.473	1.413	2.054	1.486	2.536	
1.477	1.416	2.062	1.489	2.551	
1.481	1.419	2.070	1.493	2.566	
1.485	1.422	2.079	1.496	2.582	
1.489	1.425	2.087	1.499	2.597	
1.493	1.428	2.095	1.503	2.613	
1.497	1.430	2.104	1.506	2.629	


				
				
				
				


==> pics_data/sulfates.dat <==
x1	    MgSO4	x2	    NiSO4	x3	    CuSO4
0.0486	0.1400	0.1076	0.1900	0.1071	0.2800
0.1162	0.2400	0.1986	0.3400	0.1957	0.3500
0.1208	0.2800	0.1986	0.3400	0.2978	0.5700
0.1669	0.3500	0.2831	0.5100	0.4472	0.8000
0.2162	0.4500	0.4061	0.7300	0.5640	0.9900
0.2815	0.5200	0.5041	0.9100	0.6555	1.1400
0.3501	0.6300	0.6067	1.1400	0.7459	1.3200
0.3940	0.7900	0.7080	1.2500	0.8134	1.4100
0.4578	0.8400	0.8046	1.5100	0.9141	1.6500
0.4603	0.8500	0.9016	1.5900		
0.6031	1.0300	0.9964	1.8700		
0.6970	1.2000				
0.8054	1.3800				
0.9006	1.5800				
0.9988	1.7500				


==> pics_data/sulfates_fit.dat <==
x	    MgSO4	NiSO4	CuSO4
0.040	0.100	0.102	0.102
0.050	0.120	0.123	0.122
0.060	0.139	0.142	0.142
0.070	0.158	0.162	0.161
0.080	0.176	0.180	0.179
0.090	0.194	0.198	0.197
0.100	0.211	0.216	0.215
0.110	0.227	0.233	0.232
0.120	0.244	0.250	0.249
0.130	0.260	0.267	0.266
0.140	0.276	0.283	0.282
0.150	0.292	0.300	0.298
0.160	0.307	0.316	0.314
0.170	0.322	0.332	0.330
0.180	0.337	0.347	0.346
0.190	0.352	0.363	0.361
0.200	0.367	0.378	0.376
0.210	0.382	0.393	0.391
0.220	0.396	0.408	0.406
0.230	0.410	0.423	0.421
0.240	0.425	0.438	0.436
0.250	0.439	0.453	0.451
0.260	0.453	0.467	0.465
0.270	0.467	0.482	0.480
0.280	0.480	0.496	0.494
0.290	0.494	0.511	0.509
0.300	0.508	0.525	0.523
0.310	0.522	0.540	0.537
0.320	0.535	0.554	0.552
0.330	0.549	0.568	0.566
0.340	0.562	0.582	0.580
0.350	0.576	0.596	0.594
0.360	0.589	0.611	0.608
0.370	0.602	0.625	0.623
0.380	0.616	0.639	0.637
0.390	0.629	0.653	0.651
0.400	0.643	0.667	0.665
0.410	0.656	0.681	0.679
0.420	0.669	0.695	0.693
0.430	0.683	0.710	0.708
0.440	0.696	0.724	0.722
0.450	0.710	0.738	0.736
0.460	0.723	0.752	0.751
0.470	0.737	0.766	0.765
0.480	0.750	0.781	0.780
0.490	0.764	0.795	0.794
0.500	0.777	0.810	0.809
0.510	0.791	0.824	0.824
0.520	0.805	0.839	0.839
0.530	0.819	0.854	0.854
0.540	0.833	0.868	0.869
0.550	0.847	0.883	0.884
0.560	0.861	0.898	0.900
0.570	0.875	0.914	0.915
0.580	0.889	0.929	0.931
0.590	0.904	0.944	0.947
0.600	0.919	0.960	0.963
0.610	0.933	0.976	0.980
0.620	0.948	0.992	0.996
0.630	0.963	1.008	1.013
0.640	0.979	1.024	1.031
0.650	0.994	1.041	1.048
0.660	1.010	1.058	1.066
0.670	1.026	1.075	1.084
0.680	1.043	1.092	1.103
0.690	1.059	1.110	1.121
0.700	1.076	1.128	1.141
0.710	1.093	1.146	1.161
0.720	1.111	1.165	1.181
0.730	1.129	1.184	1.202
0.740	1.147	1.203	1.223
0.750	1.165	1.223	1.245
0.760	1.184	1.244	1.267
0.770	1.204	1.264	1.290
0.780	1.224	1.286	1.314
0.790	1.245	1.308	1.339
0.800	1.266	1.330	1.364
0.810	1.287	1.353	1.391
0.820	1.310	1.377	1.418
0.830	1.333	1.401	1.446
0.840	1.357	1.426	1.476
0.850	1.381	1.452	1.506
0.860	1.407	1.479	1.538
0.870	1.433	1.507	1.571
0.880	1.460	1.535	1.605
0.890	1.488	1.565	1.641
0.900	1.518	1.596	1.679
0.910	1.548	1.628	1.718
0.920	1.580	1.661	1.760
0.930	1.613	1.695	1.803
0.940	1.647	1.732	1.849
0.950	1.683	1.769	1.897
0.960	1.721	1.808	1.948
0.970	1.760	1.849	2.001
0.980	1.801	1.892	2.058
0.990	1.845	1.937	2.118
1.000	1.890	1.984	2.182
1.010	1.938	2.034	2.250
1.020	1.989	2.086	2.322
1.030	2.042	2.141	2.399
1.040	2.099	2.199	2.481
1.050	2.158	2.260	2.569
1.060	2.221	2.325	2.663
1.070	2.288	2.393	2.765
1.080	2.360	2.466	2.874
1.090	2.436	2.544	2.992
1.100	2.516	2.626	3.120
			
			


==> pics_data/w-ddcn.dat <==
x1	    NaCl	x2	    KCl	    x3	    KI	    x4	    KBr	    x5	    LiCl
0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000
0.101	0.130	0.200	0.290	0.102	-0.080	0.107	0.030	0.102	0.110
0.150	0.160	0.530	0.830	0.205	-0.010	0.211	0.250	0.204	0.260
0.202	0.310	0.801	1.040	0.350	-0.080	0.216	0.280	0.386	0.490
0.250	0.360	1.345	1.880	0.527	-0.050	0.360	0.270	0.420	0.640
0.352	0.500	nan	    nan	    0.695	-0.060	0.510	0.440	0.597	0.820
0.453	0.640	nan	    nan	    0.858	-0.100	0.523	0.520	0.735	1.040
0.504	0.670	nan	    nan	    nan	    nan	    0.772	0.710	0.779	1.100
0.605	0.840	nan	    nan	    nan	    nan	    0.797	0.750	0.870	1.220
0.760	1.030	nan	    nan	    nan	    nan	    0.918	0.710	nan	    nan
0.814	1.160	nan	    nan	    nan	    nan	    1.047	0.930	nan	    nan
0.968	1.340	nan	    nan	    nan	    nan	    nan	    nan	    nan	    nan
1.022	1.470	nan	    nan	    nan	    nan	    nan	    nan	    nan	    nan


==> pics_data/w-ddcn_fit.dat <==
x	    NaCl	KCl  	KI     	KBr    	LiCL
0.001	0.031	0.004	0.002	0.004	0.029
0.005	0.044	0.017	0.007	0.016	0.042
0.009	0.055	0.029	0.010	0.026	0.053
0.013	0.066	0.040	0.012	0.035	0.064
0.017	0.076	0.050	0.014	0.043	0.073
0.021	0.085	0.059	0.015	0.051	0.083
0.025	0.095	0.069	0.017	0.059	0.092
0.029	0.104	0.078	0.018	0.067	0.101
0.033	0.112	0.087	0.019	0.074	0.109
0.037	0.121	0.095	0.020	0.081	0.118
0.041	0.129	0.104	0.020	0.088	0.126
0.045	0.137	0.112	0.021	0.094	0.134
0.049	0.145	0.120	0.021	0.101	0.142
0.053	0.153	0.128	0.022	0.107	0.150
0.057	0.161	0.136	0.022	0.113	0.157
0.061	0.168	0.144	0.022	0.120	0.165
0.065	0.176	0.151	0.022	0.126	0.172
0.069	0.183	0.159	0.023	0.131	0.179
0.073	0.190	0.166	0.023	0.137	0.186
0.077	0.198	0.174	0.023	0.143	0.193
0.081	0.205	0.181	0.023	0.148	0.200
0.085	0.212	0.188	0.023	0.154	0.207
0.089	0.219	0.195	0.022	0.159	0.214
0.093	0.225	0.202	0.022	0.165	0.221
0.097	0.232	0.209	0.022	0.170	0.228
0.101	0.239	0.216	0.022	0.175	0.234
0.105	0.246	0.223	0.022	0.180	0.241
0.109	0.252	0.230	0.021	0.185	0.247
0.113	0.259	0.237	0.021	0.190	0.254
0.117	0.265	0.243	0.021	0.195	0.260
0.121	0.272	0.250	0.021	0.200	0.266
0.125	0.278	0.256	0.020	0.205	0.273
0.129	0.285	0.263	0.020	0.209	0.279
0.133	0.291	0.269	0.019	0.214	0.285
0.137	0.297	0.276	0.019	0.219	0.291
0.141	0.303	0.282	0.019	0.223	0.297
0.145	0.310	0.289	0.018	0.228	0.303
0.149	0.316	0.295	0.018	0.232	0.309
0.153	0.322	0.301	0.017	0.237	0.315
0.157	0.328	0.307	0.017	0.241	0.321
0.161	0.334	0.314	0.016	0.246	0.327
0.165	0.340	0.320	0.016	0.250	0.333
0.169	0.346	0.326	0.015	0.254	0.339
0.173	0.352	0.332	0.014	0.259	0.345
0.177	0.358	0.338	0.014	0.263	0.350
0.181	0.363	0.344	0.013	0.267	0.356
0.185	0.369	0.350	0.013	0.271	0.362
0.189	0.375	0.356	0.012	0.275	0.367
0.193	0.381	0.362	0.011	0.279	0.373
0.197	0.386	0.368	0.011	0.283	0.379
0.201	0.392	0.374	0.010	0.287	0.384
0.205	0.398	0.380	0.010	0.291	0.390
0.209	0.403	0.385	0.009	0.295	0.395
0.213	0.409	0.391	0.008	0.299	0.401
0.217	0.415	0.397	0.008	0.303	0.406
0.221	0.420	0.403	0.007	0.307	0.412
0.225	0.426	0.409	0.006	0.311	0.417
0.229	0.431	0.414	0.005	0.315	0.423
0.233	0.437	0.420	0.005	0.318	0.428
0.237	0.442	0.426	0.004	0.322	0.433
0.241	0.448	0.431	0.003	0.326	0.439
0.245	0.453	0.437	0.003	0.329	0.444
0.249	0.458	0.442	0.002	0.333	0.449
0.253	0.464	0.448	0.001	0.337	0.455
0.257	0.469	0.454	0.000	0.340	0.460
0.261	0.475	0.459	0.000	0.344	0.465
0.265	0.480	0.465	-0.001	0.348	0.470
0.269	0.485	0.470	-0.002	0.351	0.476
0.273	0.490	0.476	-0.003	0.355	0.481
0.277	0.496	0.481	-0.003	0.358	0.486
0.281	0.501	0.487	-0.004	0.362	0.491
0.285	0.506	0.492	-0.005	0.365	0.496
0.289	0.511	0.497	-0.006	0.368	0.501
0.293	0.517	0.503	-0.007	0.372	0.506
0.297	0.522	0.508	-0.007	0.375	0.511
0.301	0.527	0.514	-0.008	0.379	0.516
0.305	0.532	0.519	-0.009	0.382	0.522
0.309	0.537	0.524	-0.010	0.385	0.527
0.313	0.542	0.530	-0.011	0.389	0.532
0.317	0.548	0.535	-0.011	0.392	0.537
0.321	0.553	0.540	-0.012	0.395	0.542
0.325	0.558	0.546	-0.013	0.398	0.547
0.329	0.563	0.551	-0.014	0.402	0.551
0.333	0.568	0.556	-0.015	0.405	0.556
0.337	0.573	0.561	-0.016	0.408	0.561
0.341	0.578	0.566	-0.016	0.411	0.566
0.345	0.583	0.572	-0.017	0.414	0.571
0.349	0.588	0.577	-0.018	0.417	0.576
0.353	0.593	0.582	-0.019	0.421	0.581
0.357	0.598	0.587	-0.020	0.424	0.586
0.361	0.603	0.592	-0.021	0.427	0.591
0.365	0.608	0.598	-0.022	0.430	0.596
0.369	0.613	0.603	-0.022	0.433	0.600
0.373	0.618	0.608	-0.023	0.436	0.605
0.377	0.623	0.613	-0.024	0.439	0.610
0.381	0.627	0.618	-0.025	0.442	0.615
0.385	0.632	0.623	-0.026	0.445	0.620
0.389	0.637	0.628	-0.027	0.448	0.624
0.393	0.642	0.633	-0.028	0.451	0.629
0.397	0.647	0.639	-0.029	0.454	0.634
0.401	0.652	0.644	-0.029	0.457	0.639
0.405	0.657	0.649	-0.030	0.460	0.643
0.409	0.662	0.654	-0.031	0.463	0.648
0.413	0.666	0.659	-0.032	0.466	0.653
0.417	0.671	0.664	-0.033	0.469	0.658
0.421	0.676	0.669	-0.034	0.471	0.662
0.425	0.681	0.674	-0.035	0.474	0.667
0.429	0.686	0.679	-0.036	0.477	0.672
0.433	0.690	0.684	-0.037	0.480	0.676
0.437	0.695	0.689	-0.037	0.483	0.681
0.441	0.700	0.694	-0.038	0.486	0.686
0.445	0.705	0.699	-0.039	0.488	0.690
0.449	0.709	0.704	-0.040	0.491	0.695
0.453	0.714	0.709	-0.041	0.494	0.700
0.457	0.719	0.714	-0.042	0.497	0.704
0.461	0.724	0.719	-0.043	0.499	0.709
0.465	0.728	0.724	-0.044	0.502	0.714
0.469	0.733	0.728	-0.045	0.505	0.718
0.473	0.738	0.733	-0.046	0.508	0.723
0.477	0.743	0.738	-0.047	0.510	0.727
0.481	0.747	0.743	-0.047	0.513	0.732
0.485	0.752	0.748	-0.048	0.516	0.737
0.489	0.757	0.753	-0.049	0.518	0.741
0.493	0.761	0.758	-0.050	0.521	0.746
0.497	0.766	0.763	-0.051	0.524	0.750
0.501	0.771	0.768	-0.052	0.526	0.755
0.505	0.775	0.773	-0.053	0.529	0.760
0.509	0.780	0.777	-0.054	0.531	0.764
0.513	0.785	0.782	-0.055	0.534	0.769
0.517	0.789	0.787	-0.056	0.537	0.773
0.521	0.794	0.792	-0.057	0.539	0.778
0.525	0.798	0.797	-0.058	0.542	0.782
0.529	0.803	0.802	-0.058	0.544	0.787
0.533	0.808	0.807	-0.059	0.547	0.791
0.537	0.812	0.811	-0.060	0.549	0.796
0.541	0.817	0.816	-0.061	0.552	0.800
0.545	0.822	0.821	-0.062	0.554	0.805
0.549	0.826	0.826	-0.063	0.557	0.809
0.553	0.831	0.831	-0.064	0.559	0.814
0.557	0.835	0.836	-0.065	0.562	0.818
0.561	0.840	0.840	-0.066	0.564	0.823
0.565	0.845	0.845	-0.067	0.567	0.827
0.569	0.849	0.850	-0.068	0.569	0.832
0.573	0.854	0.855	-0.069	0.572	0.836
0.577	0.858	0.860	-0.070	0.574	0.841
0.581	0.863	0.864	-0.071	0.577	0.845
0.585	0.867	0.869	-0.071	0.579	0.850
0.589	0.872	0.874	-0.072	0.581	0.854
0.593	0.877	0.879	-0.073	0.584	0.859
0.597	0.881	0.884	-0.074	0.586	0.863
0.601	0.886	0.888	-0.075	0.589	0.868
0.605	0.890	0.893	-0.076	0.591	0.872
0.609	0.895	0.898	-0.077	0.593	0.877
0.613	0.899	0.903	-0.078	0.596	0.881
0.617	0.904	0.907	-0.079	0.598	0.886
0.621	0.908	0.912	-0.080	0.600	0.890
0.625	0.913	0.917	-0.081	0.603	0.895
0.629	0.917	0.922	-0.082	0.605	0.899
0.633	0.922	0.927	-0.083	0.607	0.904
0.637	0.927	0.931	-0.084	0.610	0.908
0.641	0.931	0.936	-0.085	0.612	0.912
0.645	0.936	0.941	-0.086	0.614	0.917
0.649	0.940	0.946	-0.086	0.617	0.921
0.653	0.945	0.950	-0.087	0.619	0.926
0.657	0.949	0.955	-0.088	0.621	0.930
0.661	0.954	0.960	-0.089	0.623	0.935
0.665	0.958	0.965	-0.090	0.626	0.939
0.669	0.963	0.969	-0.091	0.628	0.944
0.673	0.967	0.974	-0.092	0.630	0.948
0.677	0.972	0.979	-0.093	0.632	0.952
0.681	0.976	0.984	-0.094	0.635	0.957
0.685	0.981	0.988	-0.095	0.637	0.961
0.689	0.985	0.993	-0.096	0.639	0.966
0.693	0.990	0.998	-0.097	0.641	0.970
0.697	0.994	1.003	-0.098	0.643	0.975
0.701	0.999	1.007	-0.099	0.646	0.979
0.705	1.003	1.012	-0.100	0.648	0.984
0.709	1.008	1.017	-0.101	0.650	0.988
0.713	1.012	1.022	-0.101	0.652	0.993
0.717	1.017	1.026	-0.102	0.654	0.997
0.721	1.021	1.031	-0.103	0.657	1.001
0.725	1.026	1.036	-0.104	0.659	1.006
0.729	1.031	1.041	-0.105	0.661	1.010
0.733	1.035	1.046	-0.106	0.663	1.015
0.737	1.040	1.050	-0.107	0.665	1.019
0.741	1.044	1.055	-0.108	0.667	1.024
0.745	1.049	1.060	-0.109	0.669	1.028
0.749	1.053	1.065	-0.110	0.671	1.033
0.753	1.058	1.069	-0.111	0.674	1.037
0.757	1.062	1.074	-0.112	0.676	1.042
0.761	1.067	1.079	-0.113	0.678	1.046
0.765	1.071	1.084	-0.114	0.680	1.050
0.769	1.076	1.088	-0.115	0.682	1.055
0.773	1.080	1.093	-0.116	0.684	1.059
0.777	1.085	1.098	-0.117	0.686	1.064
0.781	1.089	1.103	-0.117	0.688	1.068
0.785	1.094	1.107	-0.118	0.690	1.073
0.789	1.098	1.112	-0.119	0.692	1.077
0.793	1.103	1.117	-0.120	0.694	1.082
0.797	1.107	1.122	-0.121	0.696	1.086
0.801	1.112	1.127	-0.122	0.698	1.091
0.805	1.117	1.131	-0.123	0.700	1.095
0.809	1.121	1.136	-0.124	0.702	1.100
0.813	1.126	1.141	-0.125	0.704	1.104
0.817	1.130	1.146	-0.126	0.706	1.109
0.821	1.135	1.151	-0.127	0.708	1.113
0.825	1.139	1.155	-0.128	0.710	1.118
0.829	1.144	1.160	-0.129	0.712	1.122
0.833	1.148	1.165	-0.130	0.714	1.127
0.837	1.153	1.170	-0.131	0.716	1.131
0.841	1.157	1.175	-0.132	0.718	1.136
0.845	1.162	1.179	-0.132	0.720	1.140
0.849	1.167	1.184	-0.133	0.722	1.145
0.853	1.171	1.189	-0.134	0.724	1.150
0.857	1.176	1.194	-0.135	0.726	1.154
0.861	1.180	1.199	-0.136	0.728	1.159
0.865	1.185	1.204	-0.137	0.730	1.163
0.869	1.189	1.208	-0.138	0.732	1.168
0.873	1.194	1.213	-0.139	0.734	1.172
0.877	1.199	1.218	-0.140	0.736	1.177
0.881	1.203	1.223	-0.141	0.738	1.181
0.885	1.208	1.228	-0.142	0.740	1.186
0.889	1.212	1.233	-0.143	0.742	1.191
0.893	1.217	1.238	-0.144	0.744	1.195
0.897	1.222	1.242	-0.145	0.745	1.200
0.901	1.226	1.247	-0.146	0.747	1.204
0.905	1.231	1.252	-0.146	0.749	1.209
0.909	1.236	1.257	-0.147	0.751	1.214
0.913	1.240	1.262	-0.148	0.753	1.218
0.917	1.245	1.267	-0.149	0.755	1.223
0.921	1.250	1.272	-0.150	0.757	1.228
0.925	1.254	1.277	-0.151	0.759	1.232
0.929	1.259	1.282	-0.152	0.760	1.237
0.933	1.263	1.287	-0.153	0.762	1.242
0.937	1.268	1.291	-0.154	0.764	1.246
0.941	1.273	1.296	-0.155	0.766	1.251
0.945	1.278	1.301	-0.156	0.768	1.256
0.949	1.282	1.306	-0.157	0.770	1.260
0.953	1.287	1.311	-0.158	0.772	1.265
0.957	1.292	1.316	-0.159	0.773	1.270
0.961	1.296	1.321	-0.159	0.775	1.274
0.965	1.301	1.326	-0.160	0.777	1.279
0.969	1.306	1.331	-0.161	0.779	1.284
0.973	1.310	1.336	-0.162	0.781	1.289
0.977	1.315	1.341	-0.163	0.782	1.293
0.981	1.320	1.346	-0.164	0.784	1.298
0.985	1.325	1.351	-0.165	0.786	1.303
0.989	1.329	1.356	-0.166	0.788	1.308
0.993	1.334	1.361	-0.167	0.790	1.313
0.997	1.339	1.366	-0.168	0.791	1.317
1.001	1.344	1.371	-0.169	0.793	1.322
1.005	1.348	1.376	-0.170	0.795	1.327
1.009	1.353	1.381	-0.171	0.797	1.332
1.013	1.358	1.386	-0.171	0.799	1.337
1.017	1.363	1.392	-0.172	0.800	1.342
1.021	1.368	1.397	-0.173	0.802	1.346
1.025	1.373	1.402	-0.174	0.804	1.351
1.029	1.377	1.407	-0.175	0.806	1.356
1.033	1.382	1.412	-0.176	0.807	1.361
1.037	1.387	1.417	-0.177	0.809	1.366
1.041	1.392	1.422	-0.178	0.811	1.371
1.045	1.397	1.427	-0.179	0.813	1.376
1.049	1.402	1.432	-0.180	0.814	1.381
1.053	1.407	1.438	-0.181	0.816	1.386
1.057	1.411	1.443	-0.182	0.818	1.391
1.061	1.416	1.448	-0.183	0.819	1.396
1.065	1.421	1.453	-0.183	0.821	1.401
1.069	1.426	1.458	-0.184	0.823	1.406
1.073	1.431	1.464	-0.185	0.825	1.411
1.077	1.436	1.469	-0.186	0.826	1.416
1.081	1.441	1.474	-0.187	0.828	1.421
1.085	1.446	1.479	-0.188	0.830	1.426
1.089	1.451	1.485	-0.189	0.831	1.431
1.093	1.456	1.490	-0.190	0.833	1.436
1.097	1.461	1.495	-0.191	0.835	1.441
1.101	1.466	1.500	-0.192	0.836	1.447
1.105	1.471	1.506	-0.193	0.838	1.452
1.109	1.476	1.511	-0.193	0.840	1.457
1.113	1.481	1.516	-0.194	0.841	1.462
1.117	1.486	1.522	-0.195	0.843	1.467
1.121	1.491	1.527	-0.196	0.845	1.472
1.125	1.496	1.532	-0.197	0.846	1.478
1.129	1.501	1.538	-0.198	0.848	1.483
1.133	1.507	1.543	-0.199	0.850	1.488
1.137	1.512	1.549	-0.200	0.851	1.493
1.141	1.517	1.554	-0.201	0.853	1.499
1.145	1.522	1.559	-0.202	0.855	1.504
1.149	1.527	1.565	-0.203	0.856	1.509
1.153	1.532	1.570	-0.203	0.858	1.515
1.157	1.537	1.576	-0.204	0.860	1.520
1.161	1.543	1.581	-0.205	0.861	1.526
1.165	1.548	1.587	-0.206	0.863	1.531
1.169	1.553	1.592	-0.207	0.865	1.536
1.173	1.558	1.598	-0.208	0.866	1.542
1.177	1.564	1.603	-0.209	0.868	1.547
1.181	1.569	1.609	-0.210	0.869	1.553
1.185	1.574	1.615	-0.211	0.871	1.558
1.189	1.579	1.620	-0.212	0.873	1.564
1.193	1.585	1.626	-0.213	0.874	1.569
1.197	1.590	1.631	-0.213	0.876	1.575
1.201	1.595	1.637	-0.214	0.877	1.581
1.205	1.601	1.643	-0.215	0.879	1.586
1.209	1.606	1.648	-0.216	0.881	1.592
1.213	1.612	1.654	-0.217	0.882	1.597
1.217	1.617	1.660	-0.218	0.884	1.603
1.221	1.623	1.665	-0.219	0.885	1.609
1.225	1.628	1.671	-0.220	0.887	1.615
1.229	1.633	1.677	-0.221	0.888	1.620
1.233	1.639	1.683	-0.222	0.890	1.626
1.237	1.644	1.689	-0.222	0.892	1.632
1.241	1.650	1.694	-0.223	0.893	1.638
1.245	1.656	1.700	-0.224	0.895	1.644
1.249	1.661	1.706	-0.225	0.896	1.649
1.253	1.667	1.712	-0.226	0.898	1.655
1.257	1.672	1.718	-0.227	0.899	1.661
1.261	1.678	1.724	-0.228	0.901	1.667
1.265	1.684	1.730	-0.229	0.902	1.673
1.269	1.689	1.736	-0.230	0.904	1.679
1.273	1.695	1.742	-0.230	0.906	1.685
1.277	1.701	1.748	-0.231	0.907	1.691
1.281	1.706	1.754	-0.232	0.909	1.697
1.285	1.712	1.760	-0.233	0.910	1.704
1.289	1.718	1.766	-0.234	0.912	1.710
1.293	1.724	1.772	-0.235	0.913	1.716
1.297	1.729	1.778	-0.236	0.915	1.722
1.301	1.735	1.784	-0.237	0.916	1.728
1.305	1.741	1.790	-0.238	0.918	1.735
1.309	1.747	1.796	-0.238	0.919	1.741
1.313	1.753	1.803	-0.239	0.921	1.747
1.317	1.759	1.809	-0.240	0.922	1.754
1.321	1.765	1.815	-0.241	0.924	1.760
1.325	1.771	1.821	-0.242	0.925	1.767
1.329	1.777	1.828	-0.243	0.927	1.773
1.333	1.783	1.834	-0.244	0.928	1.780
1.337	1.789	1.840	-0.245	0.930	1.786
1.341	1.795	1.847	-0.246	0.931	1.793
1.345	1.801	1.853	-0.246	0.933	1.799
1.349	1.807	1.859	-0.247	0.934	1.806
1.353	1.813	1.866	-0.248	0.936	1.813
1.357	1.819	1.872	-0.249	0.937	1.819
1.361	1.826	1.879	-0.250	0.939	1.826
1.365	1.832	1.885	-0.251	0.940	1.833
1.369	1.838	1.892	-0.252	0.942	1.840
1.373	1.844	1.898	-0.253	0.943	1.847
1.377	1.851	1.905	-0.254	0.945	1.853
1.381	1.857	1.912	-0.254	0.946	1.860
1.385	1.863	1.918	-0.255	0.947	1.867
1.389	1.870	1.925	-0.256	0.949	1.874
1.393	1.876	1.932	-0.257	0.950	1.882
1.397	1.883	1.939	-0.258	0.952	1.889
1.401	1.889	1.945	-0.259	0.953	1.896
1.405	1.896	1.952	-0.260	0.955	1.903
1.409	1.902	1.959	-0.261	0.956	1.910
1.413	1.909	1.966	-0.261	0.958	1.918
1.417	1.915	1.973	-0.262	0.959	1.925
1.421	1.922	1.980	-0.263	0.960	1.932
1.425	1.929	1.987	-0.264	0.962	1.940
1.429	1.935	1.994	-0.265	0.963	1.947
1.433	1.942	2.001	-0.266	0.965	1.955
1.437	1.949	2.008	-0.267	0.966	1.962
1.441	1.956	2.015	-0.268	0.968	1.970
1.445	1.963	2.022	-0.268	0.969	1.978
1.449	1.969	2.029	-0.269	0.970	1.985
1.453	1.976	2.036	-0.270	0.972	1.993
1.457	1.983	2.044	-0.271	0.973	2.001
1.461	1.990	2.051	-0.272	0.975	2.009
1.465	1.997	2.058	-0.273	0.976	2.017
1.469	2.004	2.066	-0.274	0.978	2.025
1.473	2.011	2.073	-0.274	0.979	2.033
1.477	2.019	2.080	-0.275	0.980	2.041
1.481	2.026	2.088	-0.276	0.982	2.049
1.485	2.033	2.095	-0.277	0.983	2.057
1.489	2.040	2.103	-0.278	0.985	2.066
1.493	2.048	2.111	-0.279	0.986	2.074
1.497	2.055	2.118	-0.280	0.987	2.082
					

